Anisotropic Kernel-based Multilevel Interpolation of High-Dimensional Functions on Sparse Grids

The tensor product multilevel method (TPML) approximates high-dimensional functions from scattered data on general bounded domains by combining Smolyak's sparse grid construction with the kernel-based multilevel interpolation, coupling the kernel scale to the fill distance at each level so that condition numbers stay uniformly bounded. Its original formulation depended only implicitly on the target function, which precluded numerical evaluation. Using a recent nodal representation of the low-dimensional multilevel operators, we derive an explicit, computable representation of the high-dimensional interpolant. On this basis we prove error estimates in mixed-regularity Sobolev and continuity norms, extending the existing $ L_2 $-theory, and we characterise the full range of anisotropy weights that attain the optimal rate against the number of degrees of freedom. Three explicit weight strategies follow, equilibrating the accuracy, the degrees of freedom, or the cost-benefit ratio. Numerical experiments in up to ten dimensions illustrate the theory.

==> errpts_dir0.dat <==
x
0.70000
0.94000
0.46000
0.78564
0.61436
0.73056
0.66944
0.71090
0.68910
0.70389
0.69611
-0.50000
-0.74000
-0.26000
-0.58564
-0.41436
-0.53056
-0.46944
-0.51090
-0.48910
-0.50389
-0.49611
-1.00000
1.00000
0.00000
0.00000
-0.50000
0.50000
-0.75000
0.25000
-0.25000


==> errpts_dir1.dat <==
x y
0.80000 -0.30000
0.95986 -0.27688
0.56000 -0.30000
0.90773 -0.30000
0.69227 -0.30000
0.84836 -0.30000
0.75164 -0.30000
0.82171 -0.30000
0.77829 -0.30000
0.80974 -0.30000
0.79026 -0.30000
0.62426 0.12426
0.79397 0.29397
0.45456 -0.04544
0.70044 0.20044
0.54809 0.04809
0.65846 0.15846
0.59007 0.09007
0.63961 0.13961
0.60892 0.10892
0.63115 0.13115
0.61737 0.11737
0.20000 0.30000
0.20000 0.54000
0.20000 0.06000
0.20000 0.40773
0.20000 0.19227
0.20000 0.34836
0.20000 0.25164
0.20000 0.32171
0.20000 0.27829
0.20000 0.30974
0.20000 0.29026
-0.22426 0.12426
-0.39397 0.29397
-0.05456 -0.04544
-0.30044 0.20044
-0.14809 0.04809
-0.25846 0.15846
-0.19007 0.09007
-0.23961 0.13961
-0.20892 0.10892
-0.23115 0.13115
-0.21737 0.11737
-0.40000 -0.30000
-0.64000 -0.30000
-0.16000 -0.30000
-0.50773 -0.30000
-0.29227 -0.30000
-0.44836 -0.30000
-0.35164 -0.30000
-0.42171 -0.30000
-0.37829 -0.30000
-0.40974 -0.30000
-0.39026 -0.30000
-0.22426 -0.72426
-0.39397 -0.89397
-0.05456 -0.55456
-0.30044 -0.80044
-0.14809 -0.64809
-0.25846 -0.75846
-0.19007 -0.69007
-0.23961 -0.73961
-0.20892 -0.70892
-0.23115 -0.73115
-0.21737 -0.71737
0.20000 -0.90000
0.17263 -0.98397
0.20000 -0.66000
0.19447 -0.97989
0.20000 -0.79227
0.20000 -0.94836
0.20000 -0.85164
0.20000 -0.92171
0.20000 -0.87829
0.20000 -0.90974
0.20000 -0.89026
0.62426 -0.72426
0.66339 -0.74694
0.45456 -0.55456
0.65788 -0.75180
0.54809 -0.64809
0.65492 -0.75438
0.59007 -0.69007
0.63961 -0.73961
0.60892 -0.70892
0.63115 -0.73115
0.61737 -0.71737
0.99900 0.00000
0.86516 0.49950
0.49950 0.86516
0.00000 0.99900
-0.49950 0.86516
-0.86516 0.49950
-0.99900 0.00000
-0.86516 -0.49950
-0.49950 -0.86516
-0.00000 -0.99900
0.49950 -0.86516
0.86516 -0.49950
0.28868 0.00000
-0.36868 0.33775
0.05643 -0.64303
0.46470 0.60612
-0.85279 -0.15085
0.80783 -0.51388


==> errpts_dir2.dat <==
x y z
0.49047 -0.10000 0.58750
0.57422 -0.10000 0.76912
0.40673 -0.10000 0.40588
0.53305 -0.10000 0.67984
0.44790 -0.10000 0.49516
0.51212 -0.10000 0.63445
0.46883 -0.10000 0.54055
0.50148 -0.10000 0.61137
0.47947 -0.10000 0.56363
0.49607 -0.10000 0.59964
0.48488 -0.10000 0.57536
-0.14537 0.26911 0.46250
-0.25522 0.35538 0.60564
-0.03551 0.18285 0.31936
-0.20122 0.31297 0.53528
-0.08951 0.22526 0.38972
-0.17376 0.29141 0.49950
-0.11697 0.24682 0.42550
-0.15980 0.28045 0.48131
-0.13093 0.25778 0.44369
-0.15271 0.27488 0.47206
-0.13802 0.26335 0.45294
0.24863 -0.74643 0.33750
0.26636 -0.91962 0.43596
0.23090 -0.57325 0.23904
0.25764 -0.83448 0.38756
0.23961 -0.65838 0.28744
0.25321 -0.79120 0.36295
0.24404 -0.70167 0.31205
0.25096 -0.76919 0.35044
0.24630 -0.72367 0.32456
0.24981 -0.75800 0.34408
0.24744 -0.73486 0.33092
0.56220 0.45116 0.21250
0.69374 0.59823 0.24519
0.43066 0.30410 0.17981
0.62908 0.52593 0.22912
0.49532 0.37639 0.19588
0.59620 0.48918 0.22095
0.52820 0.41315 0.20405
0.57949 0.47049 0.21680
0.54491 0.43184 0.20820
0.57099 0.46099 0.21468
0.55341 0.44134 0.21032
-0.38619 -0.22097 0.08750
-0.58169 -0.25061 0.05748
-0.19069 -0.19133 0.11752
-0.48559 -0.23604 0.07224
-0.28680 -0.20590 0.10276
-0.43673 -0.22863 0.07974
-0.33566 -0.21331 0.09526
-0.41189 -0.22487 0.08356
-0.36050 -0.21708 0.09144
-0.39926 -0.22295 0.08549
-0.37313 -0.21899 0.08951
0.66931 -0.44829 -0.03750
0.82604 -0.53375 -0.12767
0.51257 -0.36283 0.05267
0.74900 -0.49174 -0.08335
0.58962 -0.40484 0.00835
0.70982 -0.47038 -0.06081
0.62879 -0.42620 -0.01419
0.68991 -0.45952 -0.04935
0.64871 -0.43706 -0.02565
0.67978 -0.45400 -0.04353
0.65884 -0.44258 -0.03147
0.07841 0.42770 -0.16250
0.03830 0.55559 -0.31094
0.11852 0.29981 -0.01406
0.05802 0.49273 -0.23797
0.09880 0.36268 -0.08703
0.06804 0.46076 -0.20087
0.08878 0.39464 -0.12413
0.07314 0.44451 -0.18201
0.08368 0.41090 -0.14299
0.07573 0.43625 -0.17242
0.08109 0.41916 -0.15258
0.06612 -0.40074 -0.28750
0.02679 -0.46564 -0.47255
0.10544 -0.33584 -0.10245
0.04613 -0.43374 -0.38158
0.08611 -0.36775 -0.19342
0.05595 -0.41752 -0.33533
0.07628 -0.38397 -0.23967
0.06095 -0.40927 -0.31182
0.07129 -0.39221 -0.26318
0.06349 -0.40508 -0.29986
0.06875 -0.39641 -0.27514
-1.00000 -1.00000 -1.00000
-1.00000 -1.00000 1.00000
-1.00000 1.00000 -1.00000
-1.00000 1.00000 1.00000
1.00000 -1.00000 -1.00000
1.00000 -1.00000 1.00000
1.00000 1.00000 -1.00000
1.00000 1.00000 1.00000
-1.00000 0.00000 0.00000
1.00000 0.00000 0.00000
0.00000 -1.00000 0.00000
0.00000 1.00000 0.00000
0.00000 0.00000 -1.00000
0.00000 0.00000 1.00000
0.00000 -0.33333 -0.60000
-0.50000 0.33333 -0.20000
0.50000 -0.77778 0.20000
-0.75000 -0.11111 0.60000
0.25000 0.55556 -0.92000
-0.25000 -0.55556 -0.52000


==> target_dir0.dat <==
x f
-1.00000 0.000000
-0.98995 0.000000
-0.97990 0.000000
-0.96985 0.000000
-0.95980 0.000000
-0.94975 0.000000
-0.93970 0.000000
-0.92965 0.000000
-0.91960 0.000000
-0.90955 0.000000
-0.89950 0.000000
-0.88945 0.000000
-0.87940 0.000000
-0.86935 0.000000
-0.85930 0.000000
-0.84925 0.000000
-0.83920 0.000000
-0.82915 0.000000
-0.81910 0.000000
-0.80905 0.000000
-0.79899 0.000000
-0.78894 0.000000
-0.77889 0.000000
-0.76884 0.000000
-0.75879 0.000000
-0.74874 0.000000
-0.73869 0.000000
-0.72864 0.000000
-0.71859 0.000000
-0.70854 0.000000
-0.69849 0.000000
-0.68844 0.000000
-0.67839 0.000000
-0.66834 0.000000
-0.65829 0.000000
-0.64824 0.000000
-0.63819 0.000000
-0.62814 0.000000
-0.61809 0.000000
-0.60804 0.000000
-0.59799 0.000000
-0.58794 0.000000
-0.57789 0.000000
-0.56784 0.000000
-0.55779 0.000000
-0.54774 0.000000
-0.53769 0.000000
-0.52764 0.000000
-0.51759 0.000000
-0.50754 0.000000
-0.49749 0.000070
-0.48744 0.001717
-0.47739 0.005470
-0.46734 0.011218
-0.45729 0.018854
-0.44724 0.028273
-0.43719 0.039371
-0.42714 0.052045
-0.41709 0.066196
-0.40704 0.081725
-0.39698 0.098537
-0.38693 0.116536
-0.37688 0.135631
-0.36683 0.155731
-0.35678 0.176747
-0.34673 0.198592
-0.33668 0.221181
-0.32663 0.244432
-0.31658 0.268263
-0.30653 0.292594
-0.29648 0.317350
-0.28643 0.342453
-0.27638 0.367831
-0.26633 0.393412
-0.25628 0.419125
-0.24623 0.444904
-0.23618 0.470681
-0.22613 0.496394
-0.21608 0.521979
-0.20603 0.547376
-0.19598 0.572527
-0.18593 0.597375
-0.17588 0.621866
-0.16583 0.645946
-0.15578 0.669566
-0.14573 0.692674
-0.13568 0.715226
-0.12563 0.737175
-0.11558 0.758477
-0.10553 0.779093
-0.09548 0.798981
-0.08543 0.818104
-0.07538 0.836427
-0.06533 0.853915
-0.05528 0.870537
-0.04523 0.886262
-0.03518 0.901062
-0.02513 0.914911
-0.01508 0.927785
-0.00503 0.939659
0.00503 0.950515
0.01508 0.960334
0.02513 0.969097
0.03518 0.976791
0.04523 0.983402
0.05528 0.988919
0.06533 0.993332
0.07538 0.996635
0.08543 0.998821
0.09548 0.999886
0.10553 0.999830
0.11558 0.998652
0.12563 0.996354
0.13568 0.992941
0.14573 0.988416
0.15578 0.982790
0.16583 0.976070
0.17588 0.968269
0.18593 0.959399
0.19598 0.949476
0.20603 0.938518
0.21608 0.926542
0.22613 0.913570
0.23618 0.899625
0.24623 0.884731
0.25628 0.868915
0.26633 0.852205
0.27638 0.834632
0.28643 0.816227
0.29648 0.797026
0.30653 0.777063
0.31658 0.756377
0.32663 0.735008
0.33668 0.712997
0.34673 0.690388
0.35678 0.667226
0.36683 0.643558
0.37688 0.619435
0.38693 0.594906
0.39698 0.570025
0.40704 0.544847
0.41709 0.519428
0.42714 0.493827
0.43719 0.468105
0.44724 0.442325
0.45729 0.416550
0.46734 0.390846
0.47739 0.365283
0.48744 0.339929
0.49749 0.314857
0.50754 0.290141
0.51759 0.265856
0.52764 0.242079
0.53769 0.218891
0.54774 0.196372
0.55779 0.174606
0.56784 0.153678
0.57789 0.133675
0.58794 0.114685
0.59799 0.096801
0.60804 0.080113
0.61809 0.064717
0.62814 0.050709
0.63819 0.038188
0.64824 0.027254
0.65829 0.018009
0.66834 0.010556
0.67839 0.005003
0.68844 0.001456
0.69849 0.000025
0.70854 0.000000
0.71859 0.000000
0.72864 0.000000
0.73869 0.000000
0.74874 0.000000
0.75879 0.000000
0.76884 0.000000
0.77889 0.000000
0.78894 0.000000
0.79899 0.000000
0.80905 0.000000
0.81910 0.000000
0.82915 0.000000
0.83920 0.000000
0.84925 0.000000
0.85930 0.000000
0.86935 0.000000
0.87940 0.000000
0.88945 0.000000
0.89950 0.000000
0.90955 0.000000
0.91960 0.000000
0.92965 0.000000
0.93970 0.000000
0.94975 0.000000
0.95980 0.000000
0.96985 0.000000
0.97990 0.000000
0.98995 0.000000
1.00000 0.000000


==> target_dir1.dat <==
x y f
-1.0000 -1.0000 0.000000
-0.9661 -1.0000 0.000000
-0.9322 -1.0000 0.000000
-0.8983 -1.0000 0.000000
-0.8644 -1.0000 0.000000
-0.8305 -1.0000 0.000000
-0.7966 -1.0000 0.000000
-0.7627 -1.0000 0.000000
-0.7288 -1.0000 0.000000
-0.6949 -1.0000 0.000000
-0.6610 -1.0000 0.000000
-0.6271 -1.0000 0.000000
-0.5932 -1.0000 0.000000
-0.5593 -1.0000 0.000000
-0.5254 -1.0000 0.000000
-0.4915 -1.0000 0.000000
-0.4576 -1.0000 0.000000
-0.4237 -1.0000 0.000000
-0.3898 -1.0000 0.000000
-0.3559 -1.0000 0.000000
-0.3220 -1.0000 0.000000
-0.2881 -1.0000 0.000000
-0.2542 -1.0000 0.000000
-0.2203 -1.0000 0.000000
-0.1864 -1.0000 0.000000
-0.1525 -1.0000 0.000000
-0.1186 -1.0000 0.000000
-0.0847 -1.0000 0.000000
-0.0508 -1.0000 0.000000
-0.0169 -1.0000 0.000000
0.0169 -1.0000 0.000000
0.0508 -1.0000 0.000000
0.0847 -1.0000 0.000000
0.1186 -1.0000 0.000000
0.1525 -1.0000 0.000000
0.1864 -1.0000 0.000000
0.2203 -1.0000 0.000000
0.2542 -1.0000 0.000000
0.2881 -1.0000 0.000000
0.3220 -1.0000 0.000000
0.3559 -1.0000 0.000000
0.3898 -1.0000 0.000000
0.4237 -1.0000 0.000000
0.4576 -1.0000 0.000000
0.4915 -1.0000 0.000000
0.5254 -1.0000 0.000000
0.5593 -1.0000 0.000000
0.5932 -1.0000 0.000000
0.6271 -1.0000 0.000000
0.6610 -1.0000 0.000000
0.6949 -1.0000 0.000000
0.7288 -1.0000 0.000000
0.7627 -1.0000 0.000000
0.7966 -1.0000 0.000000
0.8305 -1.0000 0.000000
0.8644 -1.0000 0.000000
0.8983 -1.0000 0.000000
0.9322 -1.0000 0.000000
0.9661 -1.0000 0.000000
1.0000 -1.0000 0.000000

-1.0000 -0.9661 0.000000
-0.9661 -0.9661 0.000000
-0.9322 -0.9661 0.000000
-0.8983 -0.9661 0.000000
-0.8644 -0.9661 0.000000
-0.8305 -0.9661 0.000000
-0.7966 -0.9661 0.000000
-0.7627 -0.9661 0.000000
-0.7288 -0.9661 0.000000
-0.6949 -0.9661 0.000000
-0.6610 -0.9661 0.000000
-0.6271 -0.9661 0.000000
-0.5932 -0.9661 0.000000
-0.5593 -0.9661 0.000000
-0.5254 -0.9661 0.000000
-0.4915 -0.9661 0.000000
-0.4576 -0.9661 0.000000
-0.4237 -0.9661 0.000000
-0.3898 -0.9661 0.000000
-0.3559 -0.9661 0.000000
-0.3220 -0.9661 0.000000
-0.2881 -0.9661 0.000000
-0.2542 -0.9661 0.000000
-0.2203 -0.9661 0.000000
-0.1864 -0.9661 0.000000
-0.1525 -0.9661 0.000000
-0.1186 -0.9661 0.000000
-0.0847 -0.9661 0.000000
-0.0508 -0.9661 0.000000
-0.0169 -0.9661 0.000000
0.0169 -0.9661 0.000000
0.0508 -0.9661 0.000000
0.0847 -0.9661 0.000000
0.1186 -0.9661 0.000000
0.1525 -0.9661 0.000000
0.1864 -0.9661 0.000000
0.2203 -0.9661 0.000000
0.2542 -0.9661 0.000000
0.2881 -0.9661 0.000000
0.3220 -0.9661 0.000000
0.3559 -0.9661 0.000000
0.3898 -0.9661 0.000000
0.4237 -0.9661 0.000000
0.4576 -0.9661 0.000000
0.4915 -0.9661 0.000000
0.5254 -0.9661 0.000000
0.5593 -0.9661 0.000000
0.5932 -0.9661 0.000000
0.6271 -0.9661 0.000000
0.6610 -0.9661 0.000000
0.6949 -0.9661 0.000000
0.7288 -0.9661 0.000000
0.7627 -0.9661 0.000000
0.7966 -0.9661 0.000000
0.8305 -0.9661 0.000000
0.8644 -0.9661 0.000000
0.8983 -0.9661 0.000000
0.9322 -0.9661 0.000000
0.9661 -0.9661 0.000000
1.0000 -0.9661 0.000000

-1.0000 -0.9322 0.000000
-0.9661 -0.9322 0.000000
-0.9322 -0.9322 0.000000
-0.8983 -0.9322 0.000000
-0.8644 -0.9322 0.000000
-0.8305 -0.9322 0.000000
-0.7966 -0.9322 0.000000
-0.7627 -0.9322 0.000000
-0.7288 -0.9322 0.000000
-0.6949 -0.9322 0.000000
-0.6610 -0.9322 0.000000
-0.6271 -0.9322 0.000000
-0.5932 -0.9322 0.000000
-0.5593 -0.9322 0.000000
-0.5254 -0.9322 0.000000
-0.4915 -0.9322 0.000000
-0.4576 -0.9322 0.000000
-0.4237 -0.9322 0.000000
-0.3898 -0.9322 0.000000
-0.3559 -0.9322 0.000000
-0.3220 -0.9322 0.000000
-0.2881 -0.9322 0.000000
-0.2542 -0.9322 0.000000
-0.2203 -0.9322 0.000000
-0.1864 -0.9322 0.000000
-0.1525 -0.9322 0.000000
-0.1186 -0.9322 0.000000
-0.0847 -0.9322 0.000000
-0.0508 -0.9322 0.000000
-0.0169 -0.9322 0.000000
0.0169 -0.9322 0.000000
0.0508 -0.9322 0.000000
0.0847 -0.9322 0.000000
0.1186 -0.9322 0.000000
0.1525 -0.9322 0.000000
0.1864 -0.9322 0.000000
0.2203 -0.9322 0.000000
0.2542 -0.9322 0.000000
0.2881 -0.9322 0.000000
0.3220 -0.9322 0.000000
0.3559 -0.9322 0.000000
0.3898 -0.9322 0.000000
0.4237 -0.9322 0.000000
0.4576 -0.9322 0.000000
0.4915 -0.9322 0.000000
0.5254 -0.9322 0.000000
0.5593 -0.9322 0.000000
0.5932 -0.9322 0.000000
0.6271 -0.9322 0.000000
0.6610 -0.9322 0.000000
0.6949 -0.9322 0.000000
0.7288 -0.9322 0.000000
0.7627 -0.9322 0.000000
0.7966 -0.9322 0.000000
0.8305 -0.9322 0.000000
0.8644 -0.9322 0.000000
0.8983 -0.9322 0.000000
0.9322 -0.9322 0.000000
0.9661 -0.9322 0.000000
1.0000 -0.9322 0.000000

-1.0000 -0.8983 0.000000
-0.9661 -0.8983 0.000000
-0.9322 -0.8983 0.000000
-0.8983 -0.8983 0.000000
-0.8644 -0.8983 0.000000
-0.8305 -0.8983 0.000000
-0.7966 -0.8983 0.000000
-0.7627 -0.8983 0.000000
-0.7288 -0.8983 0.000000
-0.6949 -0.8983 0.000000
-0.6610 -0.8983 0.000000
-0.6271 -0.8983 0.000000
-0.5932 -0.8983 0.000000
-0.5593 -0.8983 0.000000
-0.5254 -0.8983 0.000000
-0.4915 -0.8983 0.000000
-0.4576 -0.8983 0.000000
-0.4237 -0.8983 0.000000
-0.3898 -0.8983 0.000000
-0.3559 -0.8983 0.000000
-0.3220 -0.8983 0.000000
-0.2881 -0.8983 0.000000
-0.2542 -0.8983 0.000000
-0.2203 -0.8983 0.000000
-0.1864 -0.8983 0.000000
-0.1525 -0.8983 0.000000
-0.1186 -0.8983 0.000000
-0.0847 -0.8983 0.000000
-0.0508 -0.8983 0.000000
-0.0169 -0.8983 0.000000
0.0169 -0.8983 0.000000
0.0508 -0.8983 0.000000
0.0847 -0.8983 0.000000
0.1186 -0.8983 0.000000
0.1525 -0.8983 0.000000
0.1864 -0.8983 0.000000
0.2203 -0.8983 0.000000
0.2542 -0.8983 0.000000
0.2881 -0.8983 0.000000
0.3220 -0.8983 0.000000
0.3559 -0.8983 0.000000
0.3898 -0.8983 0.000000
0.4237 -0.8983 0.000000
0.4576 -0.8983 0.000000
0.4915 -0.8983 0.000000
0.5254 -0.8983 0.000000
0.5593 -0.8983 0.000000
0.5932 -0.8983 0.000000
0.6271 -0.8983 0.000000
0.6610 -0.8983 0.000000
0.6949 -0.8983 0.000000
0.7288 -0.8983 0.000000
0.7627 -0.8983 0.000000
0.7966 -0.8983 0.000000
0.8305 -0.8983 0.000000
0.8644 -0.8983 0.000000
0.8983 -0.8983 0.000000
0.9322 -0.8983 0.000000
0.9661 -0.8983 0.000000
1.0000 -0.8983 0.000000

-1.0000 -0.8644 0.000000
-0.9661 -0.8644 0.000000
-0.9322 -0.8644 0.000000
-0.8983 -0.8644 0.000000
-0.8644 -0.8644 0.000000
-0.8305 -0.8644 0.000000
-0.7966 -0.8644 0.000000
-0.7627 -0.8644 0.000000
-0.7288 -0.8644 0.000000
-0.6949 -0.8644 0.000000
-0.6610 -0.8644 0.000000
-0.6271 -0.8644 0.000000
-0.5932 -0.8644 0.000000
-0.5593 -0.8644 0.000000
-0.5254 -0.8644 0.000000
-0.4915 -0.8644 0.000000
-0.4576 -0.8644 0.000000
-0.4237 -0.8644 0.000000
-0.3898 -0.8644 0.000000
-0.3559 -0.8644 0.000000
-0.3220 -0.8644 0.000000
-0.2881 -0.8644 0.000000
-0.2542 -0.8644 0.000000
-0.2203 -0.8644 0.000000
-0.1864 -0.8644 0.000000
-0.1525 -0.8644 0.000000
-0.1186 -0.8644 0.000000
-0.0847 -0.8644 0.000000
-0.0508 -0.8644 0.000000
-0.0169 -0.8644 0.000000
0.0169 -0.8644 0.000000
0.0508 -0.8644 0.000008
0.0847 -0.8644 0.000037
0.1186 -0.8644 0.000088
0.1525 -0.8644 0.000140
0.1864 -0.8644 0.000173
0.2203 -0.8644 0.000169
0.2542 -0.8644 0.000131
0.2881 -0.8644 0.000077
0.3220 -0.8644 0.000030
0.3559 -0.8644 0.000005
0.3898 -0.8644 0.000000
0.4237 -0.8644 0.000000
0.4576 -0.8644 0.000000
0.4915 -0.8644 0.000000
0.5254 -0.8644 0.000000
0.5593 -0.8644 0.000000
0.5932 -0.8644 0.000000
0.6271 -0.8644 0.000000
0.6610 -0.8644 0.000000
0.6949 -0.8644 0.000000
0.7288 -0.8644 0.000000
0.7627 -0.8644 0.000000
0.7966 -0.8644 0.000000
0.8305 -0.8644 0.000000
0.8644 -0.8644 0.000000
0.8983 -0.8644 0.000000
0.9322 -0.8644 0.000000
0.9661 -0.8644 0.000000
1.0000 -0.8644 0.000000

-1.0000 -0.8305 0.000000
-0.9661 -0.8305 0.000000
-0.9322 -0.8305 0.000000
-0.8983 -0.8305 0.000000
-0.8644 -0.8305 0.000000
-0.8305 -0.8305 0.000000
-0.7966 -0.8305 0.000000
-0.7627 -0.8305 0.000000
-0.7288 -0.8305 0.000000
-0.6949 -0.8305 0.000000
-0.6610 -0.8305 0.000000
-0.6271 -0.8305 0.000000
-0.5932 -0.8305 0.000000
-0.5593 -0.8305 0.000000
-0.5254 -0.8305 0.000000
-0.4915 -0.8305 0.000000
-0.4576 -0.8305 0.000000
-0.4237 -0.8305 0.000000
-0.3898 -0.8305 0.000000
-0.3559 -0.8305 0.000000
-0.3220 -0.8305 0.000000
-0.2881 -0.8305 0.000000
-0.2542 -0.8305 0.000000
-0.2203 -0.8305 0.000000
-0.1864 -0.8305 0.000000
-0.1525 -0.8305 0.000000
-0.1186 -0.8305 0.000000
-0.0847 -0.8305 0.000000
-0.0508 -0.8305 0.000004
-0.0169 -0.8305 0.000059
0.0169 -0.8305 0.000245
0.0508 -0.8305 0.000599
0.0847 -0.8305 0.001081
0.1186 -0.8305 0.001595
0.1525 -0.8305 0.002019
0.1864 -0.8305 0.002247
0.2203 -0.8305 0.002220
0.2542 -0.8305 0.001947
0.2881 -0.8305 0.001495
0.3220 -0.8305 0.000978
0.3559 -0.8305 0.000516
0.3898 -0.8305 0.000195
0.4237 -0.8305 0.000039
0.4576 -0.8305 0.000001
0.4915 -0.8305 0.000000
0.5254 -0.8305 0.000000
0.5593 -0.8305 0.000000
0.5932 -0.8305 0.000000
0.6271 -0.8305 0.000000
0.6610 -0.8305 0.000000
0.6949 -0.8305 0.000000
0.7288 -0.8305 0.000000
0.7627 -0.8305 0.000000
0.7966 -0.8305 0.000000
0.8305 -0.8305 0.000000
0.8644 -0.8305 0.000000
0.8983 -0.8305 0.000000
0.9322 -0.8305 0.000000
0.9661 -0.8305 0.000000
1.0000 -0.8305 0.000000

-1.0000 -0.7966 0.000000
-0.9661 -0.7966 0.000000
-0.9322 -0.7966 0.000000
-0.8983 -0.7966 0.000000
-0.8644 -0.7966 0.000000
-0.8305 -0.7966 0.000000
-0.7966 -0.7966 0.000000
-0.7627 -0.7966 0.000000
-0.7288 -0.7966 0.000000
-0.6949 -0.7966 0.000000
-0.6610 -0.7966 0.000000
-0.6271 -0.7966 0.000000
-0.5932 -0.7966 0.000000
-0.5593 -0.7966 0.000000
-0.5254 -0.7966 0.000000
-0.4915 -0.7966 0.000000
-0.4576 -0.7966 0.000000
-0.4237 -0.7966 0.000000
-0.3898 -0.7966 0.000000
-0.3559 -0.7966 0.000000
-0.3220 -0.7966 0.000000
-0.2881 -0.7966 0.000000
-0.2542 -0.7966 0.000000
-0.2203 -0.7966 0.000000
-0.1864 -0.7966 0.000000
-0.1525 -0.7966 0.000000
-0.1186 -0.7966 0.000001
-0.0847 -0.7966 0.000065
-0.0508 -0.7966 0.000386
-0.0169 -0.7966 0.001151
0.0169 -0.7966 0.002423
0.0508 -0.7966 0.004106
0.0847 -0.7966 0.005976
0.1186 -0.7966 0.007734
0.1525 -0.7966 0.009079
0.1864 -0.7966 0.009774
0.2203 -0.7966 0.009695
0.2542 -0.7966 0.008856
0.2881 -0.7966 0.007407
0.3220 -0.7966 0.005601
0.3559 -0.7966 0.003746
0.3898 -0.7966 0.002130
0.4237 -0.7966 0.000957
0.4576 -0.7966 0.000291
0.4915 -0.7966 0.000039
0.5254 -0.7966 0.000000
0.5593 -0.7966 0.000000
0.5932 -0.7966 0.000000
0.6271 -0.7966 0.000000
0.6610 -0.7966 0.000000
0.6949 -0.7966 0.000000
0.7288 -0.7966 0.000000
0.7627 -0.7966 0.000000
0.7966 -0.7966 0.000000
0.8305 -0.7966 0.000000
0.8644 -0.7966 0.000000
0.8983 -0.7966 0.000000
0.9322 -0.7966 0.000000
0.9661 -0.7966 0.000000
1.0000 -0.7966 0.000000

-1.0000 -0.7627 0.000000
-0.9661 -0.7627 0.000000
-0.9322 -0.7627 0.000000
-0.8983 -0.7627 0.000000
-0.8644 -0.7627 0.000000
-0.8305 -0.7627 0.000000
-0.7966 -0.7627 0.000000
-0.7627 -0.7627 0.000000
-0.7288 -0.7627 0.000000
-0.6949 -0.7627 0.000000
-0.6610 -0.7627 0.000000
-0.6271 -0.7627 0.000000
-0.5932 -0.7627 0.000000
-0.5593 -0.7627 0.000000
-0.5254 -0.7627 0.000000
-0.4915 -0.7627 0.000000
-0.4576 -0.7627 0.000000
-0.4237 -0.7627 0.000000
-0.3898 -0.7627 0.000000
-0.3559 -0.7627 0.000000
-0.3220 -0.7627 0.000000
-0.2881 -0.7627 0.000000
-0.2542 -0.7627 0.000000
-0.2203 -0.7627 0.000000
-0.1864 -0.7627 0.000000
-0.1525 -0.7627 0.000013
-0.1186 -0.7627 0.000231
-0.0847 -0.7627 0.001051
-0.0508 -0.7627 0.002822
-0.0169 -0.7627 0.005680
0.0169 -0.7627 0.009500
0.0508 -0.7627 0.013918
0.0847 -0.7627 0.018414
0.1186 -0.7627 0.022404
0.1525 -0.7627 0.025349
0.1864 -0.7627 0.026841
0.2203 -0.7627 0.026672
0.2542 -0.7627 0.024866
0.2881 -0.7627 0.021674
0.3220 -0.7627 0.017537
0.3559 -0.7627 0.013010
0.3898 -0.7627 0.008673
0.4237 -0.7627 0.005024
0.4576 -0.7627 0.002381
0.4915 -0.7627 0.000820
0.5254 -0.7627 0.000152
0.5593 -0.7627 0.000005
0.5932 -0.7627 0.000000
0.6271 -0.7627 0.000000
0.6610 -0.7627 0.000000
0.6949 -0.7627 0.000000
0.7288 -0.7627 0.000000
0.7627 -0.7627 0.000000
0.7966 -0.7627 0.000000
0.8305 -0.7627 0.000000
0.8644 -0.7627 0.000000
0.8983 -0.7627 0.000000
0.9322 -0.7627 0.000000
0.9661 -0.7627 0.000000
1.0000 -0.7627 0.000000

-1.0000 -0.7288 0.000000
-0.9661 -0.7288 0.000000
-0.9322 -0.7288 0.000000
-0.8983 -0.7288 0.000000
-0.8644 -0.7288 0.000000
-0.8305 -0.7288 0.000000
-0.7966 -0.7288 0.000000
-0.7627 -0.7288 0.000000
-0.7288 -0.7288 0.000000
-0.6949 -0.7288 0.000000
-0.6610 -0.7288 0.000000
-0.6271 -0.7288 0.000000
-0.5932 -0.7288 0.000000
-0.5593 -0.7288 0.000000
-0.5254 -0.7288 0.000000
-0.4915 -0.7288 0.000000
-0.4576 -0.7288 0.000000
-0.4237 -0.7288 0.000000
-0.3898 -0.7288 0.000000
-0.3559 -0.7288 0.000000
-0.3220 -0.7288 0.000000
-0.2881 -0.7288 0.000000
-0.2542 -0.7288 0.000000
-0.2203 -0.7288 0.000000
-0.1864 -0.7288 0.000031
-0.1525 -0.7288 0.000430
-0.1186 -0.7288 0.001842
-0.0847 -0.7288 0.004857
-0.0508 -0.7288 0.009774
-0.0169 -0.7288 0.016514
0.0169 -0.7288 0.024627
0.0508 -0.7288 0.033376
0.0847 -0.7288 0.041859
0.1186 -0.7288 0.049144
0.1525 -0.7288 0.054407
0.1864 -0.7288 0.057043
0.2203 -0.7288 0.056745
0.2542 -0.7288 0.053549
0.2881 -0.7288 0.047825
0.3220 -0.7288 0.040229
0.3559 -0.7288 0.031617
0.3898 -0.7288 0.022926
0.4237 -0.7288 0.015037
0.4576 -0.7288 0.008637
0.4915 -0.7288 0.004106
0.5254 -0.7288 0.001447
0.5593 -0.7288 0.000291
0.5932 -0.7288 0.000013
0.6271 -0.7288 0.000000
0.6610 -0.7288 0.000000
0.6949 -0.7288 0.000000
0.7288 -0.7288 0.000000
0.7627 -0.7288 0.000000
0.7966 -0.7288 0.000000
0.8305 -0.7288 0.000000
0.8644 -0.7288 0.000000
0.8983 -0.7288 0.000000
0.9322 -0.7288 0.000000
0.9661 -0.7288 0.000000
1.0000 -0.7288 0.000000

-1.0000 -0.6949 0.000000
-0.9661 -0.6949 0.000000
-0.9322 -0.6949 0.000000
-0.8983 -0.6949 0.000000
-0.8644 -0.6949 0.000000
-0.8305 -0.6949 0.000000
-0.7966 -0.6949 0.000000
-0.7627 -0.6949 0.000000
-0.7288 -0.6949 0.000000
-0.6949 -0.6949 0.000000
-0.6610 -0.6949 0.000000
-0.6271 -0.6949 0.000000
-0.5932 -0.6949 0.000000
-0.5593 -0.6949 0.000000
-0.5254 -0.6949 0.000000
-0.4915 -0.6949 0.000000
-0.4576 -0.6949 0.000000
-0.4237 -0.6949 0.000000
-0.3898 -0.6949 0.000000
-0.3559 -0.6949 0.000000
-0.3220 -0.6949 0.000000
-0.2881 -0.6949 0.000000
-0.2542 -0.6949 0.000000
-0.2203 -0.6949 0.000033
-0.1864 -0.6949 0.000533
-0.1525 -0.6949 0.002409
-0.1186 -0.6949 0.006574
-0.0847 -0.6949 0.013610
-0.0508 -0.6949 0.023611
-0.0169 -0.6949 0.036150
0.0169 -0.6949 0.050354
0.0508 -0.6949 0.065031
0.0847 -0.6949 0.078836
0.1186 -0.6949 0.090445
0.1525 -0.6949 0.098716
0.1864 -0.6949 0.102826
0.2203 -0.6949 0.102363
0.2542 -0.6949 0.097373
0.2881 -0.6949 0.088357
0.3220 -0.6949 0.076210
0.3559 -0.6949 0.062122
0.3898 -0.6949 0.047434
0.4237 -0.6949 0.033476
0.4576 -0.6949 0.021387
0.4915 -0.6949 0.011961
0.5254 -0.6949 0.005523
0.5593 -0.6949 0.001877
0.5932 -0.6949 0.000355
0.6271 -0.6949 0.000013
0.6610 -0.6949 0.000000
0.6949 -0.6949 0.000000
0.7288 -0.6949 0.000000
0.7627 -0.6949 0.000000
0.7966 -0.6949 0.000000
0.8305 -0.6949 0.000000
0.8644 -0.6949 0.000000
0.8983 -0.6949 0.000000
0.9322 -0.6949 0.000000
0.9661 -0.6949 0.000000
1.0000 -0.6949 0.000000

-1.0000 -0.6610 0.000000
-0.9661 -0.6610 0.000000
-0.9322 -0.6610 0.000000
-0.8983 -0.6610 0.000000
-0.8644 -0.6610 0.000000
-0.8305 -0.6610 0.000000
-0.7966 -0.6610 0.000000
-0.7627 -0.6610 0.000000
-0.7288 -0.6610 0.000000
-0.6949 -0.6610 0.000000
-0.6610 -0.6610 0.000000
-0.6271 -0.6610 0.000000
-0.5932 -0.6610 0.000000
-0.5593 -0.6610 0.000000
-0.5254 -0.6610 0.000000
-0.4915 -0.6610 0.000000
-0.4576 -0.6610 0.000000
-0.4237 -0.6610 0.000000
-0.3898 -0.6610 0.000000
-0.3559 -0.6610 0.000000
-0.3220 -0.6610 0.000000
-0.2881 -0.6610 0.000000
-0.2542 -0.6610 0.000018
-0.2203 -0.6610 0.000469
-0.1864 -0.6610 0.002479
-0.1525 -0.6610 0.007342
-0.1186 -0.6610 0.016048
-0.0847 -0.6610 0.029021
-0.0508 -0.6610 0.046023
-0.0169 -0.6610 0.066190
0.0169 -0.6610 0.088150
0.0508 -0.6610 0.110203
0.0847 -0.6610 0.130522
0.1186 -0.6610 0.147361
0.1525 -0.6610 0.159244
0.1864 -0.6610 0.165117
0.2203 -0.6610 0.164456
0.2542 -0.6610 0.157322
0.2881 -0.6610 0.144348
0.3220 -0.6610 0.126684
0.3559 -0.6610 0.105873
0.3898 -0.6610 0.083693
0.4237 -0.6610 0.061963
0.4576 -0.6610 0.042333
0.4915 -0.6610 0.026087
0.5254 -0.6610 0.013970
0.5593 -0.6610 0.006087
0.5932 -0.6610 0.001888
0.6271 -0.6610 0.000296
0.6610 -0.6610 0.000005
0.6949 -0.6610 0.000000
0.7288 -0.6610 0.000000
0.7627 -0.6610 0.000000
0.7966 -0.6610 0.000000
0.8305 -0.6610 0.000000
0.8644 -0.6610 0.000000
0.8983 -0.6610 0.000000
0.9322 -0.6610 0.000000
0.9661 -0.6610 0.000000
1.0000 -0.6610 0.000000

-1.0000 -0.6271 0.000000
-0.9661 -0.6271 0.000000
-0.9322 -0.6271 0.000000
-0.8983 -0.6271 0.000000
-0.8644 -0.6271 0.000000
-0.8305 -0.6271 0.000000
-0.7966 -0.6271 0.000000
-0.7627 -0.6271 0.000000
-0.7288 -0.6271 0.000000
-0.6949 -0.6271 0.000000
-0.6610 -0.6271 0.000000
-0.6271 -0.6271 0.000000
-0.5932 -0.6271 0.000000
-0.5593 -0.6271 0.000000
-0.5254 -0.6271 0.000000
-0.4915 -0.6271 0.000000
-0.4576 -0.6271 0.000000
-0.4237 -0.6271 0.000000
-0.3898 -0.6271 0.000000
-0.3559 -0.6271 0.000000
-0.3220 -0.6271 0.000000
-0.2881 -0.6271 0.000003
-0.2542 -0.6271 0.000282
-0.2203 -0.6271 0.002019
-0.1864 -0.6271 0.006874
-0.1525 -0.6271 0.016338
-0.1186 -0.6271 0.031331
-0.0847 -0.6271 0.052003
-0.0508 -0.6271 0.077702
-0.0169 -0.6271 0.107063
0.0169 -0.6271 0.138171
0.0508 -0.6271 0.168785
0.0847 -0.6271 0.196577
0.1186 -0.6271 0.219368
0.1525 -0.6271 0.235338
0.1864 -0.6271 0.243200
0.2203 -0.6271 0.242317
0.2542 -0.6271 0.232761
0.2881 -0.6271 0.215304
0.3220 -0.6271 0.191353
0.3559 -0.6271 0.162814
0.3898 -0.6271 0.131914
0.4237 -0.6271 0.100984
0.4576 -0.6271 0.072217
0.4915 -0.6271 0.047434
0.5254 -0.6271 0.027871
0.5593 -0.6271 0.014022
0.5932 -0.6271 0.005575
0.6271 -0.6271 0.001476
0.6610 -0.6271 0.000159
0.6949 -0.6271 0.000000
0.7288 -0.6271 0.000000
0.7627 -0.6271 0.000000
0.7966 -0.6271 0.000000
0.8305 -0.6271 0.000000
0.8644 -0.6271 0.000000
0.8983 -0.6271 0.000000
0.9322 -0.6271 0.000000
0.9661 -0.6271 0.000000
1.0000 -0.6271 0.000000

-1.0000 -0.5932 0.000000
-0.9661 -0.5932 0.000000
-0.9322 -0.5932 0.000000
-0.8983 -0.5932 0.000000
-0.8644 -0.5932 0.000000
-0.8305 -0.5932 0.000000
-0.7966 -0.5932 0.000000
-0.7627 -0.5932 0.000000
-0.7288 -0.5932 0.000000
-0.6949 -0.5932 0.000000
-0.6610 -0.5932 0.000000
-0.6271 -0.5932 0.000000
-0.5932 -0.5932 0.000000
-0.5593 -0.5932 0.000000
-0.5254 -0.5932 0.000000
-0.4915 -0.5932 0.000000
-0.4576 -0.5932 0.000000
-0.4237 -0.5932 0.000000
-0.3898 -0.5932 0.000000
-0.3559 -0.5932 0.000000
-0.3220 -0.5932 0.000000
-0.2881 -0.5932 0.000097
-0.2542 -0.5932 0.001250
-0.2203 -0.5932 0.005344
-0.1864 -0.5932 0.014390
-0.1525 -0.5932 0.029929
-0.1186 -0.5932 0.052702
-0.0847 -0.5932 0.082508
-0.0508 -0.5932 0.118228
-0.0169 -0.5932 0.157960
0.0169 -0.5932 0.199229
0.0508 -0.5932 0.239245
0.0847 -0.5932 0.275175
0.1186 -0.5932 0.304408
0.1525 -0.5932 0.324783
0.1864 -0.5932 0.334784
0.2203 -0.5932 0.333662
0.2542 -0.5932 0.321500
0.2881 -0.5932 0.299209
0.3220 -0.5932 0.268447
0.3559 -0.5932 0.231480
0.3898 -0.5932 0.190984
0.4237 -0.5932 0.149806
0.4576 -0.5932 0.110693
0.4915 -0.5932 0.076025
0.5254 -0.5932 0.047564
0.5593 -0.5932 0.026253
0.5932 -0.5932 0.012100
0.6271 -0.5932 0.004190
0.6610 -0.5932 0.000851
0.6949 -0.5932 0.000043
0.7288 -0.5932 0.000000
0.7627 -0.5932 0.000000
0.7966 -0.5932 0.000000
0.8305 -0.5932 0.000000
0.8644 -0.5932 0.000000
0.8983 -0.5932 0.000000
0.9322 -0.5932 0.000000
0.9661 -0.5932 0.000000
1.0000 -0.5932 0.000000

-1.0000 -0.5593 0.000000
-0.9661 -0.5593 0.000000
-0.9322 -0.5593 0.000000
-0.8983 -0.5593 0.000000
-0.8644 -0.5593 0.000000
-0.8305 -0.5593 0.000000
-0.7966 -0.5593 0.000000
-0.7627 -0.5593 0.000000
-0.7288 -0.5593 0.000000
-0.6949 -0.5593 0.000000
-0.6610 -0.5593 0.000000
-0.6271 -0.5593 0.000000
-0.5932 -0.5593 0.000000
-0.5593 -0.5593 0.000000
-0.5254 -0.5593 0.000000
-0.4915 -0.5593 0.000000
-0.4576 -0.5593 0.000000
-0.4237 -0.5593 0.000000
-0.3898 -0.5593 0.000000
-0.3559 -0.5593 0.000000
-0.3220 -0.5593 0.000010
-0.2881 -0.5593 0.000524
-0.2542 -0.5593 0.003321
-0.2203 -0.5593 0.010805
-0.1864 -0.5593 0.025187
-0.1525 -0.5593 0.047956
-0.1186 -0.5593 0.079599
-0.0847 -0.5593 0.119521
-0.0508 -0.5593 0.166111
-0.0169 -0.5593 0.216923
0.0169 -0.5593 0.268923
0.0508 -0.5593 0.318783
0.0847 -0.5593 0.363180
0.1186 -0.5593 0.399083
0.1525 -0.5593 0.424008
0.1864 -0.5593 0.436213
0.2203 -0.5593 0.434844
0.2542 -0.5593 0.419997
0.2881 -0.5593 0.392711
0.3220 -0.5593 0.354889
0.3559 -0.5593 0.309144
0.3898 -0.5593 0.258586
0.4237 -0.5593 0.206562
0.4576 -0.5593 0.156367
0.4915 -0.5593 0.110938
0.5254 -0.5593 0.072573
0.5593 -0.5593 0.042692
0.5932 -0.5593 0.021674
0.6271 -0.5593 0.008819
0.6610 -0.5593 0.002465
0.6949 -0.5593 0.000311
0.7288 -0.5593 0.000002
0.7627 -0.5593 0.000000
0.7966 -0.5593 0.000000
0.8305 -0.5593 0.000000
0.8644 -0.5593 0.000000
0.8983 -0.5593 0.000000
0.9322 -0.5593 0.000000
0.9661 -0.5593 0.000000
1.0000 -0.5593 0.000000

-1.0000 -0.5254 0.000000
-0.9661 -0.5254 0.000000
-0.9322 -0.5254 0.000000
-0.8983 -0.5254 0.000000
-0.8644 -0.5254 0.000000
-0.8305 -0.5254 0.000000
-0.7966 -0.5254 0.000000
-0.7627 -0.5254 0.000000
-0.7288 -0.5254 0.000000
-0.6949 -0.5254 0.000000
-0.6610 -0.5254 0.000000
-0.6271 -0.5254 0.000000
-0.5932 -0.5254 0.000000
-0.5593 -0.5254 0.000000
-0.5254 -0.5254 0.000000
-0.4915 -0.5254 0.000000
-0.4576 -0.5254 0.000000
-0.4237 -0.5254 0.000000
-0.3898 -0.5254 0.000000
-0.3559 -0.5254 0.000000
-0.3220 -0.5254 0.000108
-0.2881 -0.5254 0.001505
-0.2542 -0.5254 0.006663
-0.2203 -0.5254 0.018350
-0.1864 -0.5254 0.038870
-0.1525 -0.5254 0.069586
-0.1186 -0.5254 0.110693
-0.0847 -0.5254 0.161184
-0.0508 -0.5254 0.218959
-0.0169 -0.5254 0.281043
0.0169 -0.5254 0.343866
0.0508 -0.5254 0.403590
0.0847 -0.5254 0.456429
0.1186 -0.5254 0.498961
0.1525 -0.5254 0.528394
0.1864 -0.5254 0.542782
0.2203 -0.5254 0.541169
0.2542 -0.5254 0.523663
0.2881 -0.5254 0.491424
0.3220 -0.5254 0.446584
0.3559 -0.5254 0.392078
0.3898 -0.5254 0.331425
0.4237 -0.5254 0.268447
0.4576 -0.5254 0.206954
0.4915 -0.5254 0.150421
0.5254 -0.5254 0.101671
0.5593 -0.5254 0.062600
0.5932 -0.5254 0.033978
0.6271 -0.5254 0.015369
0.6610 -0.5254 0.005195
0.6949 -0.5254 0.001014
0.7288 -0.5254 0.000045
0.7627 -0.5254 0.000000
0.7966 -0.5254 0.000000
0.8305 -0.5254 0.000000
0.8644 -0.5254 0.000000
0.8983 -0.5254 0.000000
0.9322 -0.5254 0.000000
0.9661 -0.5254 0.000000
1.0000 -0.5254 0.000000

-1.0000 -0.4915 0.000000
-0.9661 -0.4915 0.000000
-0.9322 -0.4915 0.000000
-0.8983 -0.4915 0.000000
-0.8644 -0.4915 0.000000
-0.8305 -0.4915 0.000000
-0.7966 -0.4915 0.000000
-0.7627 -0.4915 0.000000
-0.7288 -0.4915 0.000000
-0.6949 -0.4915 0.000000
-0.6610 -0.4915 0.000000
-0.6271 -0.4915 0.000000
-0.5932 -0.4915 0.000000
-0.5593 -0.4915 0.000000
-0.5254 -0.4915 0.000000
-0.4915 -0.4915 0.000000
-0.4576 -0.4915 0.000000
-0.4237 -0.4915 0.000000
-0.3898 -0.4915 0.000000
-0.3559 -0.4915 0.000002
-0.3220 -0.4915 0.000396
-0.2881 -0.4915 0.003114
-0.2542 -0.4915 0.011151
-0.2203 -0.4915 0.027524
-0.1864 -0.4915 0.054551
-0.1525 -0.4915 0.093429
-0.1186 -0.4915 0.144049
-0.0847 -0.4915 0.205002
-0.0508 -0.4915 0.273723
-0.0169 -0.4915 0.346742
0.0169 -0.4915 0.419997
0.0508 -0.4915 0.489180
0.0847 -0.4915 0.550085
0.1186 -0.4915 0.598933
0.1525 -0.4915 0.632654
0.1864 -0.4915 0.649115
0.2203 -0.4915 0.647270
0.2542 -0.4915 0.627237
0.2881 -0.4915 0.590287
0.3220 -0.4915 0.538756
0.3559 -0.4915 0.475875
0.3898 -0.4915 0.405533
0.4237 -0.4915 0.331983
0.4576 -0.4915 0.259513
0.4915 -0.4915 0.192093
0.5254 -0.4915 0.133035
0.5593 -0.4915 0.084691
0.5932 -0.4915 0.048218
0.6271 -0.4915 0.023458
0.6610 -0.4915 0.008967
0.6949 -0.4915 0.002247
0.7288 -0.4915 0.000217
0.7627 -0.4915 0.000000
0.7966 -0.4915 0.000000
0.8305 -0.4915 0.000000
0.8644 -0.4915 0.000000
0.8983 -0.4915 0.000000
0.9322 -0.4915 0.000000
0.9661 -0.4915 0.000000
1.0000 -0.4915 0.000000

-1.0000 -0.4576 0.000000
-0.9661 -0.4576 0.000000
-0.9322 -0.4576 0.000000
-0.8983 -0.4576 0.000000
-0.8644 -0.4576 0.000000
-0.8305 -0.4576 0.000000
-0.7966 -0.4576 0.000000
-0.7627 -0.4576 0.000000
-0.7288 -0.4576 0.000000
-0.6949 -0.4576 0.000000
-0.6610 -0.4576 0.000000
-0.6271 -0.4576 0.000000
-0.5932 -0.4576 0.000000
-0.5593 -0.4576 0.000000
-0.5254 -0.4576 0.000000
-0.4915 -0.4576 0.000000
-0.4576 -0.4576 0.000000
-0.4237 -0.4576 0.000000
-0.3898 -0.4576 0.000000
-0.3559 -0.4576 0.000028
-0.3220 -0.4576 0.000916
-0.2881 -0.4576 0.005244
-0.2542 -0.4576 0.016397
-0.2203 -0.4576 0.037546
-0.1864 -0.4576 0.070980
-0.1525 -0.4576 0.117714
-0.1186 -0.4576 0.177348
-0.0847 -0.4576 0.248101
-0.0508 -0.4576 0.326986
-0.0169 -0.4576 0.410094
0.0169 -0.4576 0.492925
0.0508 -0.4576 0.570758
0.0847 -0.4576 0.639018
0.1186 -0.4576 0.693611
0.1525 -0.4576 0.731228
0.1864 -0.4576 0.749571
0.2203 -0.4576 0.747516
0.2542 -0.4576 0.725189
0.2881 -0.4576 0.683958
0.3220 -0.4576 0.626338
0.3559 -0.4576 0.555816
0.3898 -0.4576 0.476607
0.4237 -0.4576 0.393345
0.4576 -0.4576 0.310735
0.4915 -0.4576 0.233189
0.5254 -0.4576 0.164456
0.5593 -0.4576 0.107302
0.5932 -0.4576 0.063241
0.6271 -0.4576 0.032390
0.6610 -0.4576 0.013458
0.6949 -0.4576 0.003943
0.7288 -0.4576 0.000565
0.7627 -0.4576 0.000007
0.7966 -0.4576 0.000000
0.8305 -0.4576 0.000000
0.8644 -0.4576 0.000000
0.8983 -0.4576 0.000000
0.9322 -0.4576 0.000000
0.9661 -0.4576 0.000000
1.0000 -0.4576 0.000000

-1.0000 -0.4237 0.000000
-0.9661 -0.4237 0.000000
-0.9322 -0.4237 0.000000
-0.8983 -0.4237 0.000000
-0.8644 -0.4237 0.000000
-0.8305 -0.4237 0.000000
-0.7966 -0.4237 0.000000
-0.7627 -0.4237 0.000000
-0.7288 -0.4237 0.000000
-0.6949 -0.4237 0.000000
-0.6610 -0.4237 0.000000
-0.6271 -0.4237 0.000000
-0.5932 -0.4237 0.000000
-0.5593 -0.4237 0.000000
-0.5254 -0.4237 0.000000
-0.4915 -0.4237 0.000000
-0.4576 -0.4237 0.000000
-0.4237 -0.4237 0.000000
-0.3898 -0.4237 0.000000
-0.3559 -0.4237 0.000096
-0.3220 -0.4237 0.001615
-0.2881 -0.4237 0.007635
-0.2542 -0.4237 0.021819
-0.2203 -0.4237 0.047434
-0.1864 -0.4237 0.086713
-0.1525 -0.4237 0.140500
-0.1186 -0.4237 0.208132
-0.0847 -0.4237 0.287504
-0.0508 -0.4237 0.375274
-0.0169 -0.4237 0.467157
0.0169 -0.4237 0.558286
0.0508 -0.4237 0.643592
0.0847 -0.4237 0.718191
0.1186 -0.4237 0.777730
0.1525 -0.4237 0.818696
0.1864 -0.4237 0.838656
0.2203 -0.4237 0.836420
0.2542 -0.4237 0.812122
0.2881 -0.4237 0.767210
0.3220 -0.4237 0.704347
0.3559 -0.4237 0.627237
0.3898 -0.4237 0.540364
0.4237 -0.4237 0.448680
0.4576 -0.4237 0.357243
0.4915 -0.4237 0.270835
0.5254 -0.4237 0.193579
0.5593 -0.4237 0.128592
0.5932 -0.4237 0.077702
0.6271 -0.4237 0.041271
0.6610 -0.4237 0.018160
0.6949 -0.4237 0.005894
0.7288 -0.4237 0.001066
0.7627 -0.4237 0.000037
0.7966 -0.4237 0.000000
0.8305 -0.4237 0.000000
0.8644 -0.4237 0.000000
0.8983 -0.4237 0.000000
0.9322 -0.4237 0.000000
0.9661 -0.4237 0.000000
1.0000 -0.4237 0.000000

-1.0000 -0.3898 0.000000
-0.9661 -0.3898 0.000000
-0.9322 -0.3898 0.000000
-0.8983 -0.3898 0.000000
-0.8644 -0.3898 0.000000
-0.8305 -0.3898 0.000000
-0.7966 -0.3898 0.000000
-0.7627 -0.3898 0.000000
-0.7288 -0.3898 0.000000
-0.6949 -0.3898 0.000000
-0.6610 -0.3898 0.000000
-0.6271 -0.3898 0.000000
-0.5932 -0.3898 0.000000
-0.5593 -0.3898 0.000000
-0.5254 -0.3898 0.000000
-0.4915 -0.3898 0.000000
-0.4576 -0.3898 0.000000
-0.4237 -0.3898 0.000000
-0.3898 -0.3898 0.000000
-0.3559 -0.3898 0.000201
-0.3220 -0.3898 0.002368
-0.2881 -0.3898 0.009934
-0.2542 -0.3898 0.026756
-0.2203 -0.3898 0.056154
-0.1864 -0.3898 0.100299
-0.1525 -0.3898 0.159889
-0.1186 -0.3898 0.234047
-0.0847 -0.3898 0.320411
-0.0508 -0.3898 0.415353
-0.0169 -0.3898 0.514295
0.0169 -0.3898 0.612078
0.0508 -0.3898 0.703366
0.0847 -0.3898 0.783030
0.1186 -0.3898 0.846516
0.1525 -0.3898 0.890153
0.1864 -0.3898 0.911402
0.2203 -0.3898 0.909022
0.2542 -0.3898 0.883153
0.2881 -0.3898 0.835304
0.3220 -0.3898 0.768257
0.3559 -0.3898 0.685880
0.3898 -0.3898 0.592871
0.4237 -0.3898 0.494429
0.4576 -0.3898 0.395888
0.4915 -0.3898 0.302320
0.5254 -0.3898 0.218143
0.5593 -0.3898 0.146755
0.5932 -0.3898 0.090234
0.6271 -0.3898 0.049144
0.6610 -0.3898 0.022478
0.6949 -0.3898 0.007801
0.7288 -0.3898 0.001626
0.7627 -0.3898 0.000092
0.7966 -0.3898 0.000000
0.8305 -0.3898 0.000000
0.8644 -0.3898 0.000000
0.8983 -0.3898 0.000000
0.9322 -0.3898 0.000000
0.9661 -0.3898 0.000000
1.0000 -0.3898 0.000000

-1.0000 -0.3559 0.000000
-0.9661 -0.3559 0.000000
-0.9322 -0.3559 0.000000
-0.8983 -0.3559 0.000000
-0.8644 -0.3559 0.000000
-0.8305 -0.3559 0.000000
-0.7966 -0.3559 0.000000
-0.7627 -0.3559 0.000000
-0.7288 -0.3559 0.000000
-0.6949 -0.3559 0.000000
-0.6610 -0.3559 0.000000
-0.6271 -0.3559 0.000000
-0.5932 -0.3559 0.000000
-0.5593 -0.3559 0.000000
-0.5254 -0.3559 0.000000
-0.4915 -0.3559 0.000000
-0.4576 -0.3559 0.000000
-0.4237 -0.3559 0.000000
-0.3898 -0.3559 0.000000
-0.3559 -0.3559 0.000311
-0.3220 -0.3559 0.003014
-0.2881 -0.3559 0.011778
-0.2542 -0.3559 0.030577
-0.2203 -0.3559 0.062760
-0.1864 -0.3559 0.110448
-0.1525 -0.3559 0.174229
-0.1186 -0.3559 0.253075
-0.0847 -0.3559 0.344440
-0.0508 -0.3559 0.444495
-0.0169 -0.3559 0.548456
0.0169 -0.3559 0.650963
0.0508 -0.3559 0.746490
0.0847 -0.3559 0.829740
0.1186 -0.3559 0.896017
0.1525 -0.3559 0.941542
0.1864 -0.3559 0.963702
0.2203 -0.3559 0.961221
0.2542 -0.3559 0.934241
0.2881 -0.3559 0.884317
0.3220 -0.3559 0.814309
0.3559 -0.3559 0.728204
0.3898 -0.3559 0.630844
0.4237 -0.3559 0.527604
0.4576 -0.3559 0.424008
0.4915 -0.3559 0.325333
0.5254 -0.3559 0.236202
0.5593 -0.3559 0.160212
0.5932 -0.3559 0.099618
0.6271 -0.3559 0.055130
0.6610 -0.3559 0.025839
0.6949 -0.3559 0.009345
0.7288 -0.3559 0.002118
0.7627 -0.3559 0.000156
0.7966 -0.3559 0.000000
0.8305 -0.3559 0.000000
0.8644 -0.3559 0.000000
0.8983 -0.3559 0.000000
0.9322 -0.3559 0.000000
0.9661 -0.3559 0.000000
1.0000 -0.3559 0.000000

-1.0000 -0.3220 0.000000
-0.9661 -0.3220 0.000000
-0.9322 -0.3220 0.000000
-0.8983 -0.3220 0.000000
-0.8644 -0.3220 0.000000
-0.8305 -0.3220 0.000000
-0.7966 -0.3220 0.000000
-0.7627 -0.3220 0.000000
-0.7288 -0.3220 0.000000
-0.6949 -0.3220 0.000000
-0.6610 -0.3220 0.000000
-0.6271 -0.3220 0.000000
-0.5932 -0.3220 0.000000
-0.5593 -0.3220 0.000000
-0.5254 -0.3220 0.000000
-0.4915 -0.3220 0.000000
-0.4576 -0.3220 0.000000
-0.4237 -0.3220 0.000000
-0.3898 -0.3220 0.000001
-0.3559 -0.3220 0.000386
-0.3220 -0.3220 0.003410
-0.2881 -0.3220 0.012863
-0.2542 -0.3220 0.032782
-0.2203 -0.3220 0.066524
-0.1864 -0.3220 0.116182
-0.1525 -0.3220 0.182284
-0.1186 -0.3220 0.263716
-0.0847 -0.3220 0.357834
-0.0508 -0.3220 0.460698
-0.0169 -0.3220 0.567412
0.0169 -0.3220 0.672508
0.0508 -0.3220 0.770355
0.0847 -0.3220 0.855566
0.1186 -0.3220 0.923370
0.1525 -0.3220 0.969926
0.1864 -0.3220 0.992584
0.2203 -0.3220 0.990047
0.2542 -0.3220 0.962461
0.2881 -0.3220 0.911402
0.3220 -0.3220 0.839775
0.3559 -0.3220 0.751630
0.3898 -0.3220 0.651889
0.4237 -0.3220 0.546019
0.4576 -0.3220 0.439650
0.4915 -0.3220 0.338168
0.5254 -0.3220 0.246310
0.5593 -0.3220 0.167779
0.5932 -0.3220 0.104928
0.6271 -0.3220 0.058548
0.6610 -0.3220 0.027784
0.6949 -0.3220 0.010259
0.7288 -0.3220 0.002423
0.7627 -0.3220 0.000201
0.7966 -0.3220 0.000000
0.8305 -0.3220 0.000000
0.8644 -0.3220 0.000000
0.8983 -0.3220 0.000000
0.9322 -0.3220 0.000000
0.9661 -0.3220 0.000000
1.0000 -0.3220 0.000000

-1.0000 -0.2881 0.000000
-0.9661 -0.2881 0.000000
-0.9322 -0.2881 0.000000
-0.8983 -0.2881 0.000000
-0.8644 -0.2881 0.000000
-0.8305 -0.2881 0.000000
-0.7966 -0.2881 0.000000
-0.7627 -0.2881 0.000000
-0.7288 -0.2881 0.000000
-0.6949 -0.2881 0.000000
-0.6610 -0.2881 0.000000
-0.6271 -0.2881 0.000000
-0.5932 -0.2881 0.000000
-0.5593 -0.2881 0.000000
-0.5254 -0.2881 0.000000
-0.4915 -0.2881 0.000000
-0.4576 -0.2881 0.000000
-0.4237 -0.2881 0.000000
-0.3898 -0.2881 0.000001
-0.3559 -0.2881 0.000396
-0.3220 -0.2881 0.003464
-0.2881 -0.2881 0.013010
-0.2542 -0.2881 0.033078
-0.2203 -0.2881 0.067027
-0.1864 -0.2881 0.116946
-0.1525 -0.2881 0.183355
-0.1186 -0.2881 0.265129
-0.0847 -0.2881 0.359609
-0.0508 -0.2881 0.462844
-0.0169 -0.2881 0.569920
0.0169 -0.2881 0.675357
0.0508 -0.2881 0.773509
0.0847 -0.2881 0.858979
0.1186 -0.2881 0.926983
0.1525 -0.2881 0.973675
0.1864 -0.2881 0.996398
0.2203 -0.2881 0.993854
0.2542 -0.2881 0.966188
0.2881 -0.2881 0.914980
0.3220 -0.2881 0.843141
0.3559 -0.2881 0.754727
0.3898 -0.2881 0.654672
0.4237 -0.2881 0.548456
0.4576 -0.2881 0.441721
0.4915 -0.2881 0.339870
0.5254 -0.2881 0.247652
0.5593 -0.2881 0.168785
0.5932 -0.2881 0.105636
0.6271 -0.2881 0.059005
0.6610 -0.2881 0.028046
0.6949 -0.2881 0.010384
0.7288 -0.2881 0.002465
0.7627 -0.2881 0.000208
0.7966 -0.2881 0.000000
0.8305 -0.2881 0.000000
0.8644 -0.2881 0.000000
0.8983 -0.2881 0.000000
0.9322 -0.2881 0.000000
0.9661 -0.2881 0.000000
1.0000 -0.2881 0.000000

-1.0000 -0.2542 0.000000
-0.9661 -0.2542 0.000000
-0.9322 -0.2542 0.000000
-0.8983 -0.2542 0.000000
-0.8644 -0.2542 0.000000
-0.8305 -0.2542 0.000000
-0.7966 -0.2542 0.000000
-0.7627 -0.2542 0.000000
-0.7288 -0.2542 0.000000
-0.6949 -0.2542 0.000000
-0.6610 -0.2542 0.000000
-0.6271 -0.2542 0.000000
-0.5932 -0.2542 0.000000
-0.5593 -0.2542 0.000000
-0.5254 -0.2542 0.000000
-0.4915 -0.2542 0.000000
-0.4576 -0.2542 0.000000
-0.4237 -0.2542 0.000000
-0.3898 -0.2542 0.000001
-0.3559 -0.2542 0.000339
-0.3220 -0.2542 0.003165
-0.2881 -0.2542 0.012194
-0.2542 -0.2542 0.031426
-0.2203 -0.2542 0.064213
-0.1864 -0.2542 0.112666
-0.1525 -0.2542 0.177348
-0.1186 -0.2542 0.257200
-0.0847 -0.2542 0.349635
-0.0508 -0.2542 0.450784
-0.0169 -0.2542 0.555816
0.0169 -0.2542 0.659331
0.0508 -0.2542 0.755761
0.0847 -0.2542 0.839775
0.1186 -0.2542 0.906647
0.1525 -0.2542 0.952574
0.1864 -0.2542 0.974927
0.2203 -0.2542 0.972424
0.2542 -0.2542 0.945209
0.2881 -0.2542 0.894842
0.3220 -0.2542 0.824204
0.3559 -0.2542 0.737305
0.3898 -0.2542 0.639018
0.4237 -0.2542 0.534753
0.4576 -0.2542 0.430078
0.4915 -0.2542 0.330311
0.5254 -0.2542 0.240120
0.5593 -0.2542 0.163141
0.5932 -0.2542 0.101671
0.6271 -0.2542 0.056449
0.6610 -0.2542 0.026588
0.6949 -0.2542 0.009695
0.7288 -0.2542 0.002234
0.7627 -0.2542 0.000173
0.7966 -0.2542 0.000000
0.8305 -0.2542 0.000000
0.8644 -0.2542 0.000000
0.8983 -0.2542 0.000000
0.9322 -0.2542 0.000000
0.9661 -0.2542 0.000000
1.0000 -0.2542 0.000000

-1.0000 -0.2203 0.000000
-0.9661 -0.2203 0.000000
-0.9322 -0.2203 0.000000
-0.8983 -0.2203 0.000000
-0.8644 -0.2203 0.000000
-0.8305 -0.2203 0.000000
-0.7966 -0.2203 0.000000
-0.7627 -0.2203 0.000000
-0.7288 -0.2203 0.000000
-0.6949 -0.2203 0.000000
-0.6610 -0.2203 0.000000
-0.6271 -0.2203 0.000000
-0.5932 -0.2203 0.000000
-0.5593 -0.2203 0.000000
-0.5254 -0.2203 0.000000
-0.4915 -0.2203 0.000000
-0.4576 -0.2203 0.000000
-0.4237 -0.2203 0.000000
-0.3898 -0.2203 0.000000
-0.3559 -0.2203 0.000235
-0.3220 -0.2203 0.002580
-0.2881 -0.2203 0.010551
-0.2542 -0.2203 0.028046
-0.2203 -0.2203 0.058396
-0.1864 -0.2203 0.103756
-0.1525 -0.2203 0.164786
-0.1186 -0.2203 0.240558
-0.0847 -0.2203 0.328645
-0.0508 -0.2203 0.425351
-0.0169 -0.2203 0.526025
0.0169 -0.2203 0.625439
0.0508 -0.2203 0.718191
0.0847 -0.2203 0.799094
0.1186 -0.2203 0.863545
0.1525 -0.2203 0.907834
0.1864 -0.2203 0.929398
0.2203 -0.2203 0.926983
0.2542 -0.2203 0.900730
0.2881 -0.2203 0.852164
0.3220 -0.2203 0.784094
0.3559 -0.2203 0.700429
0.3898 -0.2203 0.605917
0.4237 -0.2203 0.505818
0.4576 -0.2203 0.405533
0.4915 -0.2203 0.310204
0.5254 -0.2203 0.224321
0.5593 -0.2203 0.151349
0.5932 -0.2203 0.093429
0.6271 -0.2203 0.051174
0.6610 -0.2203 0.023611
0.6949 -0.2203 0.008316
0.7288 -0.2203 0.001786
0.7627 -0.2203 0.000112
0.7966 -0.2203 0.000000
0.8305 -0.2203 0.000000
0.8644 -0.2203 0.000000
0.8983 -0.2203 0.000000
0.9322 -0.2203 0.000000
0.9661 -0.2203 0.000000
1.0000 -0.2203 0.000000

-1.0000 -0.1864 0.000000
-0.9661 -0.1864 0.000000
-0.9322 -0.1864 0.000000
-0.8983 -0.1864 0.000000
-0.8644 -0.1864 0.000000
-0.8305 -0.1864 0.000000
-0.7966 -0.1864 0.000000
-0.7627 -0.1864 0.000000
-0.7288 -0.1864 0.000000
-0.6949 -0.1864 0.000000
-0.6610 -0.1864 0.000000
-0.6271 -0.1864 0.000000
-0.5932 -0.1864 0.000000
-0.5593 -0.1864 0.000000
-0.5254 -0.1864 0.000000
-0.4915 -0.1864 0.000000
-0.4576 -0.1864 0.000000
-0.4237 -0.1864 0.000000
-0.3898 -0.1864 0.000000
-0.3559 -0.1864 0.000125
-0.3220 -0.1864 0.001842
-0.2881 -0.1864 0.008351
-0.2542 -0.1864 0.023381
-0.2203 -0.1864 0.050219
-0.1864 -0.1864 0.091078
-0.1525 -0.1864 0.146755
-0.1186 -0.1864 0.216517
-0.0847 -0.1864 0.298177
-0.0508 -0.1864 0.388296
-0.0169 -0.1864 0.482493
0.0169 -0.1864 0.575805
0.0508 -0.1864 0.663076
0.0847 -0.1864 0.739338
0.1186 -0.1864 0.800174
0.1525 -0.1864 0.842018
0.1864 -0.1864 0.862401
0.2203 -0.1864 0.860119
0.2542 -0.1864 0.835304
0.2881 -0.1864 0.789427
0.3220 -0.1864 0.725189
0.3559 -0.1864 0.646349
0.3898 -0.1864 0.557462
0.4237 -0.1864 0.463561
0.4576 -0.1864 0.369795
0.4915 -0.1864 0.281043
0.5254 -0.1864 0.201523
0.5593 -0.1864 0.134447
0.5932 -0.1864 0.081724
0.6271 -0.1864 0.043781
0.6610 -0.1864 0.019523
0.6949 -0.1864 0.006486
0.7288 -0.1864 0.001233
0.7627 -0.1864 0.000051
0.7966 -0.1864 0.000000
0.8305 -0.1864 0.000000
0.8644 -0.1864 0.000000
0.8983 -0.1864 0.000000
0.9322 -0.1864 0.000000
0.9661 -0.1864 0.000000
1.0000 -0.1864 0.000000

-1.0000 -0.1525 0.000000
-0.9661 -0.1525 0.000000
-0.9322 -0.1525 0.000000
-0.8983 -0.1525 0.000000
-0.8644 -0.1525 0.000000
-0.8305 -0.1525 0.000000
-0.7966 -0.1525 0.000000
-0.7627 -0.1525 0.000000
-0.7288 -0.1525 0.000000
-0.6949 -0.1525 0.000000
-0.6610 -0.1525 0.000000
-0.6271 -0.1525 0.000000
-0.5932 -0.1525 0.000000
-0.5593 -0.1525 0.000000
-0.5254 -0.1525 0.000000
-0.4915 -0.1525 0.000000
-0.4576 -0.1525 0.000000
-0.4237 -0.1525 0.000000
-0.3898 -0.1525 0.000000
-0.3559 -0.1525 0.000043
-0.3220 -0.1525 0.001112
-0.2881 -0.1525 0.005949
-0.2542 -0.1525 0.018034
-0.2203 -0.1525 0.040574
-0.1864 -0.1525 0.075840
-0.1525 -0.1525 0.124797
-0.1186 -0.1525 0.186959
-0.0847 -0.1525 0.260443
-0.0508 -0.1525 0.342149
-0.0169 -0.1525 0.428047
0.0169 -0.1525 0.513520
0.0508 -0.1525 0.593734
0.0847 -0.1525 0.664014
0.1186 -0.1525 0.720185
0.1525 -0.1525 0.758871
0.1864 -0.1525 0.777730
0.2203 -0.1525 0.775617
0.2542 -0.1525 0.752661
0.2881 -0.1525 0.710256
0.3220 -0.1525 0.650963
0.3559 -0.1525 0.578341
0.3898 -0.1525 0.496691
0.4237 -0.1525 0.410748
0.4576 -0.1525 0.325333
0.4915 -0.1525 0.244974
0.5254 -0.1525 0.173541
0.5593 -0.1525 0.113912
0.5932 -0.1525 0.067702
0.6271 -0.1525 0.035103
0.6610 -0.1525 0.014873
0.6949 -0.1525 0.004514
0.7288 -0.1525 0.000703
0.7627 -0.1525 0.000013
0.7966 -0.1525 0.000000
0.8305 -0.1525 0.000000
0.8644 -0.1525 0.000000
0.8983 -0.1525 0.000000
0.9322 -0.1525 0.000000
0.9661 -0.1525 0.000000
1.0000 -0.1525 0.000000

-1.0000 -0.1186 0.000000
-0.9661 -0.1186 0.000000
-0.9322 -0.1186 0.000000
-0.8983 -0.1186 0.000000
-0.8644 -0.1186 0.000000
-0.8305 -0.1186 0.000000
-0.7966 -0.1186 0.000000
-0.7627 -0.1186 0.000000
-0.7288 -0.1186 0.000000
-0.6949 -0.1186 0.000000
-0.6610 -0.1186 0.000000
-0.6271 -0.1186 0.000000
-0.5932 -0.1186 0.000000
-0.5593 -0.1186 0.000000
-0.5254 -0.1186 0.000000
-0.4915 -0.1186 0.000000
-0.4576 -0.1186 0.000000
-0.4237 -0.1186 0.000000
-0.3898 -0.1186 0.000000
-0.3559 -0.1186 0.000006
-0.3220 -0.1186 0.000529
-0.2881 -0.1186 0.003708
-0.2542 -0.1186 0.012669
-0.2203 -0.1186 0.030484
-0.1864 -0.1186 0.059465
-0.1525 -0.1186 0.100755
-0.1186 -0.1186 0.154156
-0.0847 -0.1186 0.218143
-0.0508 -0.1186 0.290019
-0.0169 -0.1186 0.366176
0.0169 -0.1186 0.442414
0.0508 -0.1186 0.514295
0.0847 -0.1186 0.577495
0.1186 -0.1186 0.628137
0.1525 -0.1186 0.663076
0.1864 -0.1186 0.680125
0.2203 -0.1186 0.678215
0.2542 -0.1186 0.657465
0.2881 -0.1186 0.619177
0.3220 -0.1186 0.565745
0.3559 -0.1186 0.500479
0.3898 -0.1186 0.427372
0.4237 -0.1186 0.350798
0.4576 -0.1186 0.275175
0.4915 -0.1186 0.204613
0.5254 -0.1186 0.142562
0.5593 -0.1186 0.091502
0.5932 -0.1186 0.052702
0.6271 -0.1186 0.026087
0.6610 -0.1186 0.010259
0.6949 -0.1186 0.002714
0.7288 -0.1186 0.000302
0.7627 -0.1186 0.000001
0.7966 -0.1186 0.000000
0.8305 -0.1186 0.000000
0.8644 -0.1186 0.000000
0.8983 -0.1186 0.000000
0.9322 -0.1186 0.000000
0.9661 -0.1186 0.000000
1.0000 -0.1186 0.000000

-1.0000 -0.0847 0.000000
-0.9661 -0.0847 0.000000
-0.9322 -0.0847 0.000000
-0.8983 -0.0847 0.000000
-0.8644 -0.0847 0.000000
-0.8305 -0.0847 0.000000
-0.7966 -0.0847 0.000000
-0.7627 -0.0847 0.000000
-0.7288 -0.0847 0.000000
-0.6949 -0.0847 0.000000
-0.6610 -0.0847 0.000000
-0.6271 -0.0847 0.000000
-0.5932 -0.0847 0.000000
-0.5593 -0.0847 0.000000
-0.5254 -0.0847 0.000000
-0.4915 -0.0847 0.000000
-0.4576 -0.0847 0.000000
-0.4237 -0.0847 0.000000
-0.3898 -0.0847 0.000000
-0.3559 -0.0847 0.000000
-0.3220 -0.0847 0.000171
-0.2881 -0.0847 0.001923
-0.2542 -0.0847 0.007902
-0.2203 -0.0847 0.020962
-0.1864 -0.0847 0.043416
-0.1525 -0.0847 0.076581
-0.1186 -0.0847 0.120562
-0.0847 -0.0847 0.174229
-0.0508 -0.0847 0.235338
-0.0169 -0.0847 0.300761
0.0169 -0.0847 0.366777
0.0508 -0.0847 0.429400
0.0847 -0.0847 0.484715
0.1186 -0.0847 0.529186
0.1525 -0.0847 0.559937
0.1864 -0.0847 0.574962
0.2203 -0.0847 0.573278
0.2542 -0.0847 0.554995
0.2881 -0.0847 0.521309
0.3220 -0.0847 0.474414
0.3559 -0.0847 0.417339
0.3898 -0.0847 0.353717
0.4237 -0.0847 0.287504
0.4576 -0.0847 0.222661
0.4915 -0.0847 0.162814
0.5254 -0.0847 0.110938
0.5593 -0.0847 0.069068
0.5932 -0.0847 0.038094
0.6271 -0.0847 0.017660
0.6610 -0.0847 0.006227
0.6949 -0.0847 0.001328
0.7288 -0.0847 0.000080
0.7627 -0.0847 0.000000
0.7966 -0.0847 0.000000
0.8305 -0.0847 0.000000
0.8644 -0.0847 0.000000
0.8983 -0.0847 0.000000
0.9322 -0.0847 0.000000
0.9661 -0.0847 0.000000
1.0000 -0.0847 0.000000

-1.0000 -0.0508 0.000000
-0.9661 -0.0508 0.000000
-0.9322 -0.0508 0.000000
-0.8983 -0.0508 0.000000
-0.8644 -0.0508 0.000000
-0.8305 -0.0508 0.000000
-0.7966 -0.0508 0.000000
-0.7627 -0.0508 0.000000
-0.7288 -0.0508 0.000000
-0.6949 -0.0508 0.000000
-0.6610 -0.0508 0.000000
-0.6271 -0.0508 0.000000
-0.5932 -0.0508 0.000000
-0.5593 -0.0508 0.000000
-0.5254 -0.0508 0.000000
-0.4915 -0.0508 0.000000
-0.4576 -0.0508 0.000000
-0.4237 -0.0508 0.000000
-0.3898 -0.0508 0.000000
-0.3559 -0.0508 0.000000
-0.3220 -0.0508 0.000025
-0.2881 -0.0508 0.000754
-0.2542 -0.0508 0.004190
-0.2203 -0.0508 0.012863
-0.1864 -0.0508 0.029021
-0.1525 -0.0508 0.054120
-0.1186 -0.0508 0.088564
-0.0847 -0.0508 0.131635
-0.0508 -0.0508 0.181573
-0.0169 -0.0508 0.235770
0.0169 -0.0508 0.291029
0.0508 -0.0508 0.343866
0.0847 -0.0508 0.390814
0.1186 -0.0508 0.428723
0.1525 -0.0508 0.455013
0.1864 -0.0508 0.467879
0.2203 -0.0508 0.466436
0.2542 -0.0508 0.450784
0.2881 -0.0508 0.421999
0.3220 -0.0508 0.382054
0.3559 -0.0508 0.333662
0.3898 -0.0508 0.280058
0.4237 -0.0508 0.224737
0.4576 -0.0508 0.171151
0.4915 -0.0508 0.122401
0.5254 -0.0508 0.080946
0.5593 -0.0508 0.048349
0.5932 -0.0508 0.025106
0.6271 -0.0508 0.010593
0.6610 -0.0508 0.003165
0.6949 -0.0508 0.000469
0.7288 -0.0508 0.000007
0.7627 -0.0508 0.000000
0.7966 -0.0508 0.000000
0.8305 -0.0508 0.000000
0.8644 -0.0508 0.000000
0.8983 -0.0508 0.000000
0.9322 -0.0508 0.000000
0.9661 -0.0508 0.000000
1.0000 -0.0508 0.000000

-1.0000 -0.0169 0.000000
-0.9661 -0.0169 0.000000
-0.9322 -0.0169 0.000000
-0.8983 -0.0169 0.000000
-0.8644 -0.0169 0.000000
-0.8305 -0.0169 0.000000
-0.7966 -0.0169 0.000000
-0.7627 -0.0169 0.000000
-0.7288 -0.0169 0.000000
-0.6949 -0.0169 0.000000
-0.6610 -0.0169 0.000000
-0.6271 -0.0169 0.000000
-0.5932 -0.0169 0.000000
-0.5593 -0.0169 0.000000
-0.5254 -0.0169 0.000000
-0.4915 -0.0169 0.000000
-0.4576 -0.0169 0.000000
-0.4237 -0.0169 0.000000
-0.3898 -0.0169 0.000000
-0.3559 -0.0169 0.000000
-0.3220 -0.0169 0.000000
-0.2881 -0.0169 0.000178
-0.2542 -0.0169 0.001742
-0.2203 -0.0169 0.006752
-0.1864 -0.0169 0.017292
-0.1525 -0.0169 0.034897
-0.1186 -0.0169 0.060237
-0.0847 -0.0169 0.092998
-0.0508 -0.0169 0.131914
-0.0169 -0.0169 0.174919
0.0169 -0.0169 0.219368
0.0508 -0.0169 0.262310
0.0847 -0.0169 0.300761
0.1186 -0.0169 0.331983
0.1525 -0.0169 0.353717
0.1864 -0.0169 0.364376
0.2203 -0.0169 0.363180
0.2542 -0.0169 0.350216
0.2881 -0.0169 0.326434
0.3220 -0.0169 0.293567
0.3559 -0.0169 0.253987
0.3898 -0.0169 0.210502
0.4237 -0.0169 0.166111
0.4576 -0.0169 0.123728
0.4915 -0.0169 0.085900
0.5254 -0.0169 0.054551
0.5593 -0.0169 0.030764
0.5932 -0.0169 0.014657
0.6271 -0.0169 0.005370
0.6610 -0.0169 0.001225
0.6949 -0.0169 0.000089
0.7288 -0.0169 0.000000
0.7627 -0.0169 0.000000
0.7966 -0.0169 0.000000
0.8305 -0.0169 0.000000
0.8644 -0.0169 0.000000
0.8983 -0.0169 0.000000
0.9322 -0.0169 0.000000
0.9661 -0.0169 0.000000
1.0000 -0.0169 0.000000

-1.0000 0.0169 0.000000
-0.9661 0.0169 0.000000
-0.9322 0.0169 0.000000
-0.8983 0.0169 0.000000
-0.8644 0.0169 0.000000
-0.8305 0.0169 0.000000
-0.7966 0.0169 0.000000
-0.7627 0.0169 0.000000
-0.7288 0.0169 0.000000
-0.6949 0.0169 0.000000
-0.6610 0.0169 0.000000
-0.6271 0.0169 0.000000
-0.5932 0.0169 0.000000
-0.5593 0.0169 0.000000
-0.5254 0.0169 0.000000
-0.4915 0.0169 0.000000
-0.4576 0.0169 0.000000
-0.4237 0.0169 0.000000
-0.3898 0.0169 0.000000
-0.3559 0.0169 0.000000
-0.3220 0.0169 0.000000
-0.2881 0.0169 0.000012
-0.2542 0.0169 0.000477
-0.2203 0.0169 0.002806
-0.1864 0.0169 0.008783
-0.1525 0.0169 0.019926
-0.1186 0.0169 0.037112
-0.0847 0.0169 0.060393
-0.0508 0.0169 0.088980
-0.0169 0.0169 0.121348
0.0169 0.0169 0.155417
0.0508 0.0169 0.188781
0.0847 0.0169 0.218959
0.1186 0.0169 0.243643
0.1525 0.0169 0.260909
0.1864 0.0169 0.269400
0.2203 0.0169 0.268447
0.2542 0.0169 0.258123
0.2881 0.0169 0.239245
0.3220 0.0169 0.213294
0.3559 0.0169 0.182284
0.3898 0.0169 0.148580
0.4237 0.0169 0.114665
0.4576 0.0169 0.082901
0.4915 0.0169 0.055275
0.5254 0.0169 0.033177
0.5593 0.0169 0.017231
0.5932 0.0169 0.007215
0.6271 0.0169 0.002105
0.6610 0.0169 0.000291
0.6949 0.0169 0.000003
0.7288 0.0169 0.000000
0.7627 0.0169 0.000000
0.7966 0.0169 0.000000
0.8305 0.0169 0.000000
0.8644 0.0169 0.000000
0.8983 0.0169 0.000000
0.9322 0.0169 0.000000
0.9661 0.0169 0.000000
1.0000 0.0169 0.000000

-1.0000 0.0508 0.000000
-0.9661 0.0508 0.000000
-0.9322 0.0508 0.000000
-0.8983 0.0508 0.000000
-0.8644 0.0508 0.000000
-0.8305 0.0508 0.000000
-0.7966 0.0508 0.000000
-0.7627 0.0508 0.000000
-0.7288 0.0508 0.000000
-0.6949 0.0508 0.000000
-0.6610 0.0508 0.000000
-0.6271 0.0508 0.000000
-0.5932 0.0508 0.000000
-0.5593 0.0508 0.000000
-0.5254 0.0508 0.000000
-0.4915 0.0508 0.000000
-0.4576 0.0508 0.000000
-0.4237 0.0508 0.000000
-0.3898 0.0508 0.000000
-0.3559 0.0508 0.000000
-0.3220 0.0508 0.000000
-0.2881 0.0508 0.000000
-0.2542 0.0508 0.000052
-0.2203 0.0508 0.000783
-0.1864 0.0508 0.003501
-0.1525 0.0508 0.009577
-0.1186 0.0508 0.019994
-0.0847 0.0508 0.035103
-0.0508 0.0508 0.054551
-0.0169 0.0508 0.077327
0.0169 0.0508 0.101901
0.0508 0.0508 0.126413
0.0847 0.0508 0.148885
0.1186 0.0508 0.167444
0.1525 0.0508 0.180510
0.1864 0.0508 0.186959
0.2203 0.0508 0.186234
0.2542 0.0508 0.178398
0.2881 0.0508 0.164127
0.3220 0.0508 0.144647
0.3559 0.0508 0.121611
0.3898 0.0508 0.096929
0.4237 0.0508 0.072573
0.4576 0.0508 0.050354
0.4915 0.0508 0.031713
0.5254 0.0508 0.017537
0.5593 0.0508 0.008038
0.5932 0.0508 0.002729
0.6271 0.0508 0.000524
0.6610 0.0508 0.000021
0.6949 0.0508 0.000000
0.7288 0.0508 0.000000
0.7627 0.0508 0.000000
0.7966 0.0508 0.000000
0.8305 0.0508 0.000000
0.8644 0.0508 0.000000
0.8983 0.0508 0.000000
0.9322 0.0508 0.000000
0.9661 0.0508 0.000000
1.0000 0.0508 0.000000

-1.0000 0.0847 0.000000
-0.9661 0.0847 0.000000
-0.9322 0.0847 0.000000
-0.8983 0.0847 0.000000
-0.8644 0.0847 0.000000
-0.8305 0.0847 0.000000
-0.7966 0.0847 0.000000
-0.7627 0.0847 0.000000
-0.7288 0.0847 0.000000
-0.6949 0.0847 0.000000
-0.6610 0.0847 0.000000
-0.6271 0.0847 0.000000
-0.5932 0.0847 0.000000
-0.5593 0.0847 0.000000
-0.5254 0.0847 0.000000
-0.4915 0.0847 0.000000
-0.4576 0.0847 0.000000
-0.4237 0.0847 0.000000
-0.3898 0.0847 0.000000
-0.3559 0.0847 0.000000
-0.3220 0.0847 0.000000
-0.2881 0.0847 0.000000
-0.2542 0.0847 0.000000
-0.2203 0.0847 0.000092
-0.1864 0.0847 0.000916
-0.1525 0.0847 0.003520
-0.1186 0.0847 0.008856
-0.0847 0.0847 0.017475
-0.0508 0.0847 0.029382
-0.0169 0.0847 0.044026
0.0169 0.0847 0.060393
0.0508 0.0847 0.077140
0.0847 0.0847 0.092783
0.1186 0.0847 0.105873
0.1525 0.0847 0.115169
0.1864 0.0847 0.119780
0.2203 0.0847 0.119261
0.2542 0.0847 0.113662
0.2881 0.0847 0.103523
0.3220 0.0847 0.089814
0.3559 0.0847 0.073831
0.3898 0.0847 0.057043
0.4237 0.0847 0.040921
0.4576 0.0847 0.026756
0.4915 0.0847 0.015480
0.5254 0.0847 0.007536
0.5593 0.0847 0.002806
0.5932 0.0847 0.000644
0.6271 0.0847 0.000045
0.6610 0.0847 0.000000
0.6949 0.0847 0.000000
0.7288 0.0847 0.000000
0.7627 0.0847 0.000000
0.7966 0.0847 0.000000
0.8305 0.0847 0.000000
0.8644 0.0847 0.000000
0.8983 0.0847 0.000000
0.9322 0.0847 0.000000
0.9661 0.0847 0.000000
1.0000 0.0847 0.000000

-1.0000 0.1186 0.000000
-0.9661 0.1186 0.000000
-0.9322 0.1186 0.000000
-0.8983 0.1186 0.000000
-0.8644 0.1186 0.000000
-0.8305 0.1186 0.000000
-0.7966 0.1186 0.000000
-0.7627 0.1186 0.000000
-0.7288 0.1186 0.000000
-0.6949 0.1186 0.000000
-0.6610 0.1186 0.000000
-0.6271 0.1186 0.000000
-0.5932 0.1186 0.000000
-0.5593 0.1186 0.000000
-0.5254 0.1186 0.000000
-0.4915 0.1186 0.000000
-0.4576 0.1186 0.000000
-0.4237 0.1186 0.000000
-0.3898 0.1186 0.000000
-0.3559 0.1186 0.000000
-0.3220 0.1186 0.000000
-0.2881 0.1186 0.000000
-0.2542 0.1186 0.000000
-0.2203 0.1186 0.000000
-0.1864 0.1186 0.000094
-0.1525 0.1186 0.000795
-0.1186 0.1186 0.002853
-0.0847 0.1186 0.006874
-0.0508 0.1186 0.013109
-0.0169 0.1186 0.021387
0.0169 0.1186 0.031141
0.0508 0.1186 0.041505
0.0847 0.1186 0.051449
0.1186 0.1186 0.059927
0.1525 0.1186 0.066023
0.1864 0.1186 0.069068
0.2203 0.1186 0.068725
0.2542 0.1186 0.065031
0.2881 0.1186 0.058396
0.3220 0.1186 0.049545
0.3559 0.1186 0.039432
0.3898 0.1186 0.029111
0.4237 0.1186 0.019590
0.4576 0.1186 0.011687
0.4915 0.1186 0.005894
0.5254 0.1186 0.002300
0.5593 0.1186 0.000570
0.5932 0.1186 0.000049
0.6271 0.1186 0.000000
0.6610 0.1186 0.000000
0.6949 0.1186 0.000000
0.7288 0.1186 0.000000
0.7627 0.1186 0.000000
0.7966 0.1186 0.000000
0.8305 0.1186 0.000000
0.8644 0.1186 0.000000
0.8983 0.1186 0.000000
0.9322 0.1186 0.000000
0.9661 0.1186 0.000000
1.0000 0.1186 0.000000

-1.0000 0.1525 0.000000
-0.9661 0.1525 0.000000
-0.9322 0.1525 0.000000
-0.8983 0.1525 0.000000
-0.8644 0.1525 0.000000
-0.8305 0.1525 0.000000
-0.7966 0.1525 0.000000
-0.7627 0.1525 0.000000
-0.7288 0.1525 0.000000
-0.6949 0.1525 0.000000
-0.6610 0.1525 0.000000
-0.6271 0.1525 0.000000
-0.5932 0.1525 0.000000
-0.5593 0.1525 0.000000
-0.5254 0.1525 0.000000
-0.4915 0.1525 0.000000
-0.4576 0.1525 0.000000
-0.4237 0.1525 0.000000
-0.3898 0.1525 0.000000
-0.3559 0.1525 0.000000
-0.3220 0.1525 0.000000
-0.2881 0.1525 0.000000
-0.2542 0.1525 0.000000
-0.2203 0.1525 0.000000
-0.1864 0.1525 0.000000
-0.1525 0.1525 0.000054
-0.1186 0.1525 0.000494
-0.0847 0.1525 0.001797
-0.0508 0.1525 0.004318
-0.0169 0.1525 0.008142
0.0169 0.1525 0.013059
0.0508 0.1525 0.018606
0.0847 0.1525 0.024154
0.1186 0.1525 0.029021
0.1525 0.1525 0.032585
0.1864 0.1525 0.034384
0.2203 0.1525 0.034181
0.2542 0.1525 0.032002
0.2881 0.1525 0.028133
0.3220 0.1525 0.023077
0.3559 0.1525 0.017475
0.3898 0.1525 0.012008
0.4237 0.1525 0.007278
0.4576 0.1525 0.003708
0.4915 0.1525 0.001447
0.5254 0.1525 0.000352
0.5593 0.1525 0.000028
0.5932 0.1525 0.000000
0.6271 0.1525 0.000000
0.6610 0.1525 0.000000
0.6949 0.1525 0.000000
0.7288 0.1525 0.000000
0.7627 0.1525 0.000000
0.7966 0.1525 0.000000
0.8305 0.1525 0.000000
0.8644 0.1525 0.000000
0.8983 0.1525 0.000000
0.9322 0.1525 0.000000
0.9661 0.1525 0.000000
1.0000 0.1525 0.000000

-1.0000 0.1864 0.000000
-0.9661 0.1864 0.000000
-0.9322 0.1864 0.000000
-0.8983 0.1864 0.000000
-0.8644 0.1864 0.000000
-0.8305 0.1864 0.000000
-0.7966 0.1864 0.000000
-0.7627 0.1864 0.000000
-0.7288 0.1864 0.000000
-0.6949 0.1864 0.000000
-0.6610 0.1864 0.000000
-0.6271 0.1864 0.000000
-0.5932 0.1864 0.000000
-0.5593 0.1864 0.000000
-0.5254 0.1864 0.000000
-0.4915 0.1864 0.000000
-0.4576 0.1864 0.000000
-0.4237 0.1864 0.000000
-0.3898 0.1864 0.000000
-0.3559 0.1864 0.000000
-0.3220 0.1864 0.000000
-0.2881 0.1864 0.000000
-0.2542 0.1864 0.000000
-0.2203 0.1864 0.000000
-0.1864 0.1864 0.000000
-0.1525 0.1864 0.000000
-0.1186 0.1864 0.000014
-0.0847 0.1864 0.000191
-0.0508 0.1864 0.000795
-0.0169 0.1864 0.002019
0.0169 0.1864 0.003883
0.0508 0.1864 0.006227
0.0847 0.1864 0.008746
0.1186 0.1864 0.011064
0.1525 0.1864 0.012814
0.1864 0.1864 0.013712
0.2203 0.1864 0.013610
0.2542 0.1864 0.012525
0.2881 0.1864 0.010635
0.3220 0.1864 0.008246
0.3559 0.1864 0.005733
0.3898 0.1864 0.003464
0.4237 0.1864 0.001721
0.4576 0.1864 0.000629
0.4915 0.1864 0.000129
0.5254 0.1864 0.000006
0.5593 0.1864 0.000000
0.5932 0.1864 0.000000
0.6271 0.1864 0.000000
0.6610 0.1864 0.000000
0.6949 0.1864 0.000000
0.7288 0.1864 0.000000
0.7627 0.1864 0.000000
0.7966 0.1864 0.000000
0.8305 0.1864 0.000000
0.8644 0.1864 0.000000
0.8983 0.1864 0.000000
0.9322 0.1864 0.000000
0.9661 0.1864 0.000000
1.0000 0.1864 0.000000

-1.0000 0.2203 0.000000
-0.9661 0.2203 0.000000
-0.9322 0.2203 0.000000
-0.8983 0.2203 0.000000
-0.8644 0.2203 0.000000
-0.8305 0.2203 0.000000
-0.7966 0.2203 0.000000
-0.7627 0.2203 0.000000
-0.7288 0.2203 0.000000
-0.6949 0.2203 0.000000
-0.6610 0.2203 0.000000
-0.6271 0.2203 0.000000
-0.5932 0.2203 0.000000
-0.5593 0.2203 0.000000
-0.5254 0.2203 0.000000
-0.4915 0.2203 0.000000
-0.4576 0.2203 0.000000
-0.4237 0.2203 0.000000
-0.3898 0.2203 0.000000
-0.3559 0.2203 0.000000
-0.3220 0.2203 0.000000
-0.2881 0.2203 0.000000
-0.2542 0.2203 0.000000
-0.2203 0.2203 0.000000
-0.1864 0.2203 0.000000
-0.1525 0.2203 0.000000
-0.1186 0.2203 0.000000
-0.0847 0.2203 0.000000
-0.0508 0.2203 0.000029
-0.0169 0.2203 0.000188
0.0169 0.2203 0.000575
0.0508 0.2203 0.001200
0.0847 0.2203 0.001983
0.1186 0.2203 0.002775
0.1525 0.2203 0.003410
0.1864 0.2203 0.003746
0.2203 0.2203 0.003708
0.2542 0.2203 0.003303
0.2881 0.2203 0.002624
0.3220 0.2203 0.001820
0.3559 0.2203 0.001058
0.3898 0.2203 0.000477
0.4237 0.2203 0.000140
0.4576 0.2203 0.000016
0.4915 0.2203 0.000000
0.5254 0.2203 0.000000
0.5593 0.2203 0.000000
0.5932 0.2203 0.000000
0.6271 0.2203 0.000000
0.6610 0.2203 0.000000
0.6949 0.2203 0.000000
0.7288 0.2203 0.000000
0.7627 0.2203 0.000000
0.7966 0.2203 0.000000
0.8305 0.2203 0.000000
0.8644 0.2203 0.000000
0.8983 0.2203 0.000000
0.9322 0.2203 0.000000
0.9661 0.2203 0.000000
1.0000 0.2203 0.000000

-1.0000 0.2542 0.000000
-0.9661 0.2542 0.000000
-0.9322 0.2542 0.000000
-0.8983 0.2542 0.000000
-0.8644 0.2542 0.000000
-0.8305 0.2542 0.000000
-0.7966 0.2542 0.000000
-0.7627 0.2542 0.000000
-0.7288 0.2542 0.000000
-0.6949 0.2542 0.000000
-0.6610 0.2542 0.000000
-0.6271 0.2542 0.000000
-0.5932 0.2542 0.000000
-0.5593 0.2542 0.000000
-0.5254 0.2542 0.000000
-0.4915 0.2542 0.000000
-0.4576 0.2542 0.000000
-0.4237 0.2542 0.000000
-0.3898 0.2542 0.000000
-0.3559 0.2542 0.000000
-0.3220 0.2542 0.000000
-0.2881 0.2542 0.000000
-0.2542 0.2542 0.000000
-0.2203 0.2542 0.000000
-0.1864 0.2542 0.000000
-0.1525 0.2542 0.000000
-0.1186 0.2542 0.000000
-0.0847 0.2542 0.000000
-0.0508 0.2542 0.000000
-0.0169 0.2542 0.000000
0.0169 0.2542 0.000008
0.0508 0.2542 0.000052
0.0847 0.2542 0.000145
0.1186 0.2542 0.000271
0.1525 0.2542 0.000389
0.1864 0.2542 0.000457
0.2203 0.2542 0.000449
0.2542 0.2542 0.000369
0.2881 0.2542 0.000245
0.3220 0.2542 0.000123
0.3559 0.2542 0.000039
0.3898 0.2542 0.000005
0.4237 0.2542 0.000000
0.4576 0.2542 0.000000
0.4915 0.2542 0.000000
0.5254 0.2542 0.000000
0.5593 0.2542 0.000000
0.5932 0.2542 0.000000
0.6271 0.2542 0.000000
0.6610 0.2542 0.000000
0.6949 0.2542 0.000000
0.7288 0.2542 0.000000
0.7627 0.2542 0.000000
0.7966 0.2542 0.000000
0.8305 0.2542 0.000000
0.8644 0.2542 0.000000
0.8983 0.2542 0.000000
0.9322 0.2542 0.000000
0.9661 0.2542 0.000000
1.0000 0.2542 0.000000

-1.0000 0.2881 0.000000
-0.9661 0.2881 0.000000
-0.9322 0.2881 0.000000
-0.8983 0.2881 0.000000
-0.8644 0.2881 0.000000
-0.8305 0.2881 0.000000
-0.7966 0.2881 0.000000
-0.7627 0.2881 0.000000
-0.7288 0.2881 0.000000
-0.6949 0.2881 0.000000
-0.6610 0.2881 0.000000
-0.6271 0.2881 0.000000
-0.5932 0.2881 0.000000
-0.5593 0.2881 0.000000
-0.5254 0.2881 0.000000
-0.4915 0.2881 0.000000
-0.4576 0.2881 0.000000
-0.4237 0.2881 0.000000
-0.3898 0.2881 0.000000
-0.3559 0.2881 0.000000
-0.3220 0.2881 0.000000
-0.2881 0.2881 0.000000
-0.2542 0.2881 0.000000
-0.2203 0.2881 0.000000
-0.1864 0.2881 0.000000
-0.1525 0.2881 0.000000
-0.1186 0.2881 0.000000
-0.0847 0.2881 0.000000
-0.0508 0.2881 0.000000
-0.0169 0.2881 0.000000
0.0169 0.2881 0.000000
0.0508 0.2881 0.000000
0.0847 0.2881 0.000000
0.1186 0.2881 0.000000
0.1525 0.2881 0.000001
0.1864 0.2881 0.000002
0.2203 0.2881 0.000002
0.2542 0.2881 0.000001
0.2881 0.2881 0.000000
0.3220 0.2881 0.000000
0.3559 0.2881 0.000000
0.3898 0.2881 0.000000
0.4237 0.2881 0.000000
0.4576 0.2881 0.000000
0.4915 0.2881 0.000000
0.5254 0.2881 0.000000
0.5593 0.2881 0.000000
0.5932 0.2881 0.000000
0.6271 0.2881 0.000000
0.6610 0.2881 0.000000
0.6949 0.2881 0.000000
0.7288 0.2881 0.000000
0.7627 0.2881 0.000000
0.7966 0.2881 0.000000
0.8305 0.2881 0.000000
0.8644 0.2881 0.000000
0.8983 0.2881 0.000000
0.9322 0.2881 0.000000
0.9661 0.2881 0.000000
1.0000 0.2881 0.000000

-1.0000 0.3220 0.000000
-0.9661 0.3220 0.000000
-0.9322 0.3220 0.000000
-0.8983 0.3220 0.000000
-0.8644 0.3220 0.000000
-0.8305 0.3220 0.000000
-0.7966 0.3220 0.000000
-0.7627 0.3220 0.000000
-0.7288 0.3220 0.000000
-0.6949 0.3220 0.000000
-0.6610 0.3220 0.000000
-0.6271 0.3220 0.000000
-0.5932 0.3220 0.000000
-0.5593 0.3220 0.000000
-0.5254 0.3220 0.000000
-0.4915 0.3220 0.000000
-0.4576 0.3220 0.000000
-0.4237 0.3220 0.000000
-0.3898 0.3220 0.000000
-0.3559 0.3220 0.000000
-0.3220 0.3220 0.000000
-0.2881 0.3220 0.000000
-0.2542 0.3220 0.000000
-0.2203 0.3220 0.000000
-0.1864 0.3220 0.000000
-0.1525 0.3220 0.000000
-0.1186 0.3220 0.000000
-0.0847 0.3220 0.000000
-0.0508 0.3220 0.000000
-0.0169 0.3220 0.000000
0.0169 0.3220 0.000000
0.0508 0.3220 0.000000
0.0847 0.3220 0.000000
0.1186 0.3220 0.000000
0.1525 0.3220 0.000000
0.1864 0.3220 0.000000
0.2203 0.3220 0.000000
0.2542 0.3220 0.000000
0.2881 0.3220 0.000000
0.3220 0.3220 0.000000
0.3559 0.3220 0.000000
0.3898 0.3220 0.000000
0.4237 0.3220 0.000000
0.4576 0.3220 0.000000
0.4915 0.3220 0.000000
0.5254 0.3220 0.000000
0.5593 0.3220 0.000000
0.5932 0.3220 0.000000
0.6271 0.3220 0.000000
0.6610 0.3220 0.000000
0.6949 0.3220 0.000000
0.7288 0.3220 0.000000
0.7627 0.3220 0.000000
0.7966 0.3220 0.000000
0.8305 0.3220 0.000000
0.8644 0.3220 0.000000
0.8983 0.3220 0.000000
0.9322 0.3220 0.000000
0.9661 0.3220 0.000000
1.0000 0.3220 0.000000

-1.0000 0.3559 0.000000
-0.9661 0.3559 0.000000
-0.9322 0.3559 0.000000
-0.8983 0.3559 0.000000
-0.8644 0.3559 0.000000
-0.8305 0.3559 0.000000
-0.7966 0.3559 0.000000
-0.7627 0.3559 0.000000
-0.7288 0.3559 0.000000
-0.6949 0.3559 0.000000
-0.6610 0.3559 0.000000
-0.6271 0.3559 0.000000
-0.5932 0.3559 0.000000
-0.5593 0.3559 0.000000
-0.5254 0.3559 0.000000
-0.4915 0.3559 0.000000
-0.4576 0.3559 0.000000
-0.4237 0.3559 0.000000
-0.3898 0.3559 0.000000
-0.3559 0.3559 0.000000
-0.3220 0.3559 0.000000
-0.2881 0.3559 0.000000
-0.2542 0.3559 0.000000
-0.2203 0.3559 0.000000
-0.1864 0.3559 0.000000
-0.1525 0.3559 0.000000
-0.1186 0.3559 0.000000
-0.0847 0.3559 0.000000
-0.0508 0.3559 0.000000
-0.0169 0.3559 0.000000
0.0169 0.3559 0.000000
0.0508 0.3559 0.000000
0.0847 0.3559 0.000000
0.1186 0.3559 0.000000
0.1525 0.3559 0.000000
0.1864 0.3559 0.000000
0.2203 0.3559 0.000000
0.2542 0.3559 0.000000
0.2881 0.3559 0.000000
0.3220 0.3559 0.000000
0.3559 0.3559 0.000000
0.3898 0.3559 0.000000
0.4237 0.3559 0.000000
0.4576 0.3559 0.000000
0.4915 0.3559 0.000000
0.5254 0.3559 0.000000
0.5593 0.3559 0.000000
0.5932 0.3559 0.000000
0.6271 0.3559 0.000000
0.6610 0.3559 0.000000
0.6949 0.3559 0.000000
0.7288 0.3559 0.000000
0.7627 0.3559 0.000000
0.7966 0.3559 0.000000
0.8305 0.3559 0.000000
0.8644 0.3559 0.000000
0.8983 0.3559 0.000000
0.9322 0.3559 0.000000
0.9661 0.3559 0.000000
1.0000 0.3559 0.000000

-1.0000 0.3898 0.000000
-0.9661 0.3898 0.000000
-0.9322 0.3898 0.000000
-0.8983 0.3898 0.000000
-0.8644 0.3898 0.000000
-0.8305 0.3898 0.000000
-0.7966 0.3898 0.000000
-0.7627 0.3898 0.000000
-0.7288 0.3898 0.000000
-0.6949 0.3898 0.000000
-0.6610 0.3898 0.000000
-0.6271 0.3898 0.000000
-0.5932 0.3898 0.000000
-0.5593 0.3898 0.000000
-0.5254 0.3898 0.000000
-0.4915 0.3898 0.000000
-0.4576 0.3898 0.000000
-0.4237 0.3898 0.000000
-0.3898 0.3898 0.000000
-0.3559 0.3898 0.000000
-0.3220 0.3898 0.000000
-0.2881 0.3898 0.000000
-0.2542 0.3898 0.000000
-0.2203 0.3898 0.000000
-0.1864 0.3898 0.000000
-0.1525 0.3898 0.000000
-0.1186 0.3898 0.000000
-0.0847 0.3898 0.000000
-0.0508 0.3898 0.000000
-0.0169 0.3898 0.000000
0.0169 0.3898 0.000000
0.0508 0.3898 0.000000
0.0847 0.3898 0.000000
0.1186 0.3898 0.000000
0.1525 0.3898 0.000000
0.1864 0.3898 0.000000
0.2203 0.3898 0.000000
0.2542 0.3898 0.000000
0.2881 0.3898 0.000000
0.3220 0.3898 0.000000
0.3559 0.3898 0.000000
0.3898 0.3898 0.000000
0.4237 0.3898 0.000000
0.4576 0.3898 0.000000
0.4915 0.3898 0.000000
0.5254 0.3898 0.000000
0.5593 0.3898 0.000000
0.5932 0.3898 0.000000
0.6271 0.3898 0.000000
0.6610 0.3898 0.000000
0.6949 0.3898 0.000000
0.7288 0.3898 0.000000
0.7627 0.3898 0.000000
0.7966 0.3898 0.000000
0.8305 0.3898 0.000000
0.8644 0.3898 0.000000
0.8983 0.3898 0.000000
0.9322 0.3898 0.000000
0.9661 0.3898 0.000000
1.0000 0.3898 0.000000

-1.0000 0.4237 0.000000
-0.9661 0.4237 0.000000
-0.9322 0.4237 0.000000
-0.8983 0.4237 0.000000
-0.8644 0.4237 0.000000
-0.8305 0.4237 0.000000
-0.7966 0.4237 0.000000
-0.7627 0.4237 0.000000
-0.7288 0.4237 0.000000
-0.6949 0.4237 0.000000
-0.6610 0.4237 0.000000
-0.6271 0.4237 0.000000
-0.5932 0.4237 0.000000
-0.5593 0.4237 0.000000
-0.5254 0.4237 0.000000
-0.4915 0.4237 0.000000
-0.4576 0.4237 0.000000
-0.4237 0.4237 0.000000
-0.3898 0.4237 0.000000
-0.3559 0.4237 0.000000
-0.3220 0.4237 0.000000
-0.2881 0.4237 0.000000
-0.2542 0.4237 0.000000
-0.2203 0.4237 0.000000
-0.1864 0.4237 0.000000
-0.1525 0.4237 0.000000
-0.1186 0.4237 0.000000
-0.0847 0.4237 0.000000
-0.0508 0.4237 0.000000
-0.0169 0.4237 0.000000
0.0169 0.4237 0.000000
0.0508 0.4237 0.000000
0.0847 0.4237 0.000000
0.1186 0.4237 0.000000
0.1525 0.4237 0.000000
0.1864 0.4237 0.000000
0.2203 0.4237 0.000000
0.2542 0.4237 0.000000
0.2881 0.4237 0.000000
0.3220 0.4237 0.000000
0.3559 0.4237 0.000000
0.3898 0.4237 0.000000
0.4237 0.4237 0.000000
0.4576 0.4237 0.000000
0.4915 0.4237 0.000000
0.5254 0.4237 0.000000
0.5593 0.4237 0.000000
0.5932 0.4237 0.000000
0.6271 0.4237 0.000000
0.6610 0.4237 0.000000
0.6949 0.4237 0.000000
0.7288 0.4237 0.000000
0.7627 0.4237 0.000000
0.7966 0.4237 0.000000
0.8305 0.4237 0.000000
0.8644 0.4237 0.000000
0.8983 0.4237 0.000000
0.9322 0.4237 0.000000
0.9661 0.4237 0.000000
1.0000 0.4237 0.000000

-1.0000 0.4576 0.000000
-0.9661 0.4576 0.000000
-0.9322 0.4576 0.000000
-0.8983 0.4576 0.000000
-0.8644 0.4576 0.000000
-0.8305 0.4576 0.000000
-0.7966 0.4576 0.000000
-0.7627 0.4576 0.000000
-0.7288 0.4576 0.000000
-0.6949 0.4576 0.000000
-0.6610 0.4576 0.000000
-0.6271 0.4576 0.000000
-0.5932 0.4576 0.000000
-0.5593 0.4576 0.000000
-0.5254 0.4576 0.000000
-0.4915 0.4576 0.000000
-0.4576 0.4576 0.000000
-0.4237 0.4576 0.000000
-0.3898 0.4576 0.000000
-0.3559 0.4576 0.000000
-0.3220 0.4576 0.000000
-0.2881 0.4576 0.000000
-0.2542 0.4576 0.000000
-0.2203 0.4576 0.000000
-0.1864 0.4576 0.000000
-0.1525 0.4576 0.000000
-0.1186 0.4576 0.000000
-0.0847 0.4576 0.000000
-0.0508 0.4576 0.000000
-0.0169 0.4576 0.000000
0.0169 0.4576 0.000000
0.0508 0.4576 0.000000
0.0847 0.4576 0.000000
0.1186 0.4576 0.000000
0.1525 0.4576 0.000000
0.1864 0.4576 0.000000
0.2203 0.4576 0.000000
0.2542 0.4576 0.000000
0.2881 0.4576 0.000000
0.3220 0.4576 0.000000
0.3559 0.4576 0.000000
0.3898 0.4576 0.000000
0.4237 0.4576 0.000000
0.4576 0.4576 0.000000
0.4915 0.4576 0.000000
0.5254 0.4576 0.000000
0.5593 0.4576 0.000000
0.5932 0.4576 0.000000
0.6271 0.4576 0.000000
0.6610 0.4576 0.000000
0.6949 0.4576 0.000000
0.7288 0.4576 0.000000
0.7627 0.4576 0.000000
0.7966 0.4576 0.000000
0.8305 0.4576 0.000000
0.8644 0.4576 0.000000
0.8983 0.4576 0.000000
0.9322 0.4576 0.000000
0.9661 0.4576 0.000000
1.0000 0.4576 0.000000

-1.0000 0.4915 0.000000
-0.9661 0.4915 0.000000
-0.9322 0.4915 0.000000
-0.8983 0.4915 0.000000
-0.8644 0.4915 0.000000
-0.8305 0.4915 0.000000
-0.7966 0.4915 0.000000
-0.7627 0.4915 0.000000
-0.7288 0.4915 0.000000
-0.6949 0.4915 0.000000
-0.6610 0.4915 0.000000
-0.6271 0.4915 0.000000
-0.5932 0.4915 0.000000
-0.5593 0.4915 0.000000
-0.5254 0.4915 0.000000
-0.4915 0.4915 0.000000
-0.4576 0.4915 0.000000
-0.4237 0.4915 0.000000
-0.3898 0.4915 0.000000
-0.3559 0.4915 0.000000
-0.3220 0.4915 0.000000
-0.2881 0.4915 0.000000
-0.2542 0.4915 0.000000
-0.2203 0.4915 0.000000
-0.1864 0.4915 0.000000
-0.1525 0.4915 0.000000
-0.1186 0.4915 0.000000
-0.0847 0.4915 0.000000
-0.0508 0.4915 0.000000
-0.0169 0.4915 0.000000
0.0169 0.4915 0.000000
0.0508 0.4915 0.000000
0.0847 0.4915 0.000000
0.1186 0.4915 0.000000
0.1525 0.4915 0.000000
0.1864 0.4915 0.000000
0.2203 0.4915 0.000000
0.2542 0.4915 0.000000
0.2881 0.4915 0.000000
0.3220 0.4915 0.000000
0.3559 0.4915 0.000000
0.3898 0.4915 0.000000
0.4237 0.4915 0.000000
0.4576 0.4915 0.000000
0.4915 0.4915 0.000000
0.5254 0.4915 0.000000
0.5593 0.4915 0.000000
0.5932 0.4915 0.000000
0.6271 0.4915 0.000000
0.6610 0.4915 0.000000
0.6949 0.4915 0.000000
0.7288 0.4915 0.000000
0.7627 0.4915 0.000000
0.7966 0.4915 0.000000
0.8305 0.4915 0.000000
0.8644 0.4915 0.000000
0.8983 0.4915 0.000000
0.9322 0.4915 0.000000
0.9661 0.4915 0.000000
1.0000 0.4915 0.000000

-1.0000 0.5254 0.000000
-0.9661 0.5254 0.000000
-0.9322 0.5254 0.000000
-0.8983 0.5254 0.000000
-0.8644 0.5254 0.000000
-0.8305 0.5254 0.000000
-0.7966 0.5254 0.000000
-0.7627 0.5254 0.000000
-0.7288 0.5254 0.000000
-0.6949 0.5254 0.000000
-0.6610 0.5254 0.000000
-0.6271 0.5254 0.000000
-0.5932 0.5254 0.000000
-0.5593 0.5254 0.000000
-0.5254 0.5254 0.000000
-0.4915 0.5254 0.000000
-0.4576 0.5254 0.000000
-0.4237 0.5254 0.000000
-0.3898 0.5254 0.000000
-0.3559 0.5254 0.000000
-0.3220 0.5254 0.000000
-0.2881 0.5254 0.000000
-0.2542 0.5254 0.000000
-0.2203 0.5254 0.000000
-0.1864 0.5254 0.000000
-0.1525 0.5254 0.000000
-0.1186 0.5254 0.000000
-0.0847 0.5254 0.000000
-0.0508 0.5254 0.000000
-0.0169 0.5254 0.000000
0.0169 0.5254 0.000000
0.0508 0.5254 0.000000
0.0847 0.5254 0.000000
0.1186 0.5254 0.000000
0.1525 0.5254 0.000000
0.1864 0.5254 0.000000
0.2203 0.5254 0.000000
0.2542 0.5254 0.000000
0.2881 0.5254 0.000000
0.3220 0.5254 0.000000
0.3559 0.5254 0.000000
0.3898 0.5254 0.000000
0.4237 0.5254 0.000000
0.4576 0.5254 0.000000
0.4915 0.5254 0.000000
0.5254 0.5254 0.000000
0.5593 0.5254 0.000000
0.5932 0.5254 0.000000
0.6271 0.5254 0.000000
0.6610 0.5254 0.000000
0.6949 0.5254 0.000000
0.7288 0.5254 0.000000
0.7627 0.5254 0.000000
0.7966 0.5254 0.000000
0.8305 0.5254 0.000000
0.8644 0.5254 0.000000
0.8983 0.5254 0.000000
0.9322 0.5254 0.000000
0.9661 0.5254 0.000000
1.0000 0.5254 0.000000

-1.0000 0.5593 0.000000
-0.9661 0.5593 0.000000
-0.9322 0.5593 0.000000
-0.8983 0.5593 0.000000
-0.8644 0.5593 0.000000
-0.8305 0.5593 0.000000
-0.7966 0.5593 0.000000
-0.7627 0.5593 0.000000
-0.7288 0.5593 0.000000
-0.6949 0.5593 0.000000
-0.6610 0.5593 0.000000
-0.6271 0.5593 0.000000
-0.5932 0.5593 0.000000
-0.5593 0.5593 0.000000
-0.5254 0.5593 0.000000
-0.4915 0.5593 0.000000
-0.4576 0.5593 0.000000
-0.4237 0.5593 0.000000
-0.3898 0.5593 0.000000
-0.3559 0.5593 0.000000
-0.3220 0.5593 0.000000
-0.2881 0.5593 0.000000
-0.2542 0.5593 0.000000
-0.2203 0.5593 0.000000
-0.1864 0.5593 0.000000
-0.1525 0.5593 0.000000
-0.1186 0.5593 0.000000
-0.0847 0.5593 0.000000
-0.0508 0.5593 0.000000
-0.0169 0.5593 0.000000
0.0169 0.5593 0.000000
0.0508 0.5593 0.000000
0.0847 0.5593 0.000000
0.1186 0.5593 0.000000
0.1525 0.5593 0.000000
0.1864 0.5593 0.000000
0.2203 0.5593 0.000000
0.2542 0.5593 0.000000
0.2881 0.5593 0.000000
0.3220 0.5593 0.000000
0.3559 0.5593 0.000000
0.3898 0.5593 0.000000
0.4237 0.5593 0.000000
0.4576 0.5593 0.000000
0.4915 0.5593 0.000000
0.5254 0.5593 0.000000
0.5593 0.5593 0.000000
0.5932 0.5593 0.000000
0.6271 0.5593 0.000000
0.6610 0.5593 0.000000
0.6949 0.5593 0.000000
0.7288 0.5593 0.000000
0.7627 0.5593 0.000000
0.7966 0.5593 0.000000
0.8305 0.5593 0.000000
0.8644 0.5593 0.000000
0.8983 0.5593 0.000000
0.9322 0.5593 0.000000
0.9661 0.5593 0.000000
1.0000 0.5593 0.000000

-1.0000 0.5932 0.000000
-0.9661 0.5932 0.000000
-0.9322 0.5932 0.000000
-0.8983 0.5932 0.000000
-0.8644 0.5932 0.000000
-0.8305 0.5932 0.000000
-0.7966 0.5932 0.000000
-0.7627 0.5932 0.000000
-0.7288 0.5932 0.000000
-0.6949 0.5932 0.000000
-0.6610 0.5932 0.000000
-0.6271 0.5932 0.000000
-0.5932 0.5932 0.000000
-0.5593 0.5932 0.000000
-0.5254 0.5932 0.000000
-0.4915 0.5932 0.000000
-0.4576 0.5932 0.000000
-0.4237 0.5932 0.000000
-0.3898 0.5932 0.000000
-0.3559 0.5932 0.000000
-0.3220 0.5932 0.000000
-0.2881 0.5932 0.000000
-0.2542 0.5932 0.000000
-0.2203 0.5932 0.000000
-0.1864 0.5932 0.000000
-0.1525 0.5932 0.000000
-0.1186 0.5932 0.000000
-0.0847 0.5932 0.000000
-0.0508 0.5932 0.000000
-0.0169 0.5932 0.000000
0.0169 0.5932 0.000000
0.0508 0.5932 0.000000
0.0847 0.5932 0.000000
0.1186 0.5932 0.000000
0.1525 0.5932 0.000000
0.1864 0.5932 0.000000
0.2203 0.5932 0.000000
0.2542 0.5932 0.000000
0.2881 0.5932 0.000000
0.3220 0.5932 0.000000
0.3559 0.5932 0.000000
0.3898 0.5932 0.000000
0.4237 0.5932 0.000000
0.4576 0.5932 0.000000
0.4915 0.5932 0.000000
0.5254 0.5932 0.000000
0.5593 0.5932 0.000000
0.5932 0.5932 0.000000
0.6271 0.5932 0.000000
0.6610 0.5932 0.000000
0.6949 0.5932 0.000000
0.7288 0.5932 0.000000
0.7627 0.5932 0.000000
0.7966 0.5932 0.000000
0.8305 0.5932 0.000000
0.8644 0.5932 0.000000
0.8983 0.5932 0.000000
0.9322 0.5932 0.000000
0.9661 0.5932 0.000000
1.0000 0.5932 0.000000

-1.0000 0.6271 0.000000
-0.9661 0.6271 0.000000
-0.9322 0.6271 0.000000
-0.8983 0.6271 0.000000
-0.8644 0.6271 0.000000
-0.8305 0.6271 0.000000
-0.7966 0.6271 0.000000
-0.7627 0.6271 0.000000
-0.7288 0.6271 0.000000
-0.6949 0.6271 0.000000
-0.6610 0.6271 0.000000
-0.6271 0.6271 0.000000
-0.5932 0.6271 0.000000
-0.5593 0.6271 0.000000
-0.5254 0.6271 0.000000
-0.4915 0.6271 0.000000
-0.4576 0.6271 0.000000
-0.4237 0.6271 0.000000
-0.3898 0.6271 0.000000
-0.3559 0.6271 0.000000
-0.3220 0.6271 0.000000
-0.2881 0.6271 0.000000
-0.2542 0.6271 0.000000
-0.2203 0.6271 0.000000
-0.1864 0.6271 0.000000
-0.1525 0.6271 0.000000
-0.1186 0.6271 0.000000
-0.0847 0.6271 0.000000
-0.0508 0.6271 0.000000
-0.0169 0.6271 0.000000
0.0169 0.6271 0.000000
0.0508 0.6271 0.000000
0.0847 0.6271 0.000000
0.1186 0.6271 0.000000
0.1525 0.6271 0.000000
0.1864 0.6271 0.000000
0.2203 0.6271 0.000000
0.2542 0.6271 0.000000
0.2881 0.6271 0.000000
0.3220 0.6271 0.000000
0.3559 0.6271 0.000000
0.3898 0.6271 0.000000
0.4237 0.6271 0.000000
0.4576 0.6271 0.000000
0.4915 0.6271 0.000000
0.5254 0.6271 0.000000
0.5593 0.6271 0.000000
0.5932 0.6271 0.000000
0.6271 0.6271 0.000000
0.6610 0.6271 0.000000
0.6949 0.6271 0.000000
0.7288 0.6271 0.000000
0.7627 0.6271 0.000000
0.7966 0.6271 0.000000
0.8305 0.6271 0.000000
0.8644 0.6271 0.000000
0.8983 0.6271 0.000000
0.9322 0.6271 0.000000
0.9661 0.6271 0.000000
1.0000 0.6271 0.000000

-1.0000 0.6610 0.000000
-0.9661 0.6610 0.000000
-0.9322 0.6610 0.000000
-0.8983 0.6610 0.000000
-0.8644 0.6610 0.000000
-0.8305 0.6610 0.000000
-0.7966 0.6610 0.000000
-0.7627 0.6610 0.000000
-0.7288 0.6610 0.000000
-0.6949 0.6610 0.000000
-0.6610 0.6610 0.000000
-0.6271 0.6610 0.000000
-0.5932 0.6610 0.000000
-0.5593 0.6610 0.000000
-0.5254 0.6610 0.000000
-0.4915 0.6610 0.000000
-0.4576 0.6610 0.000000
-0.4237 0.6610 0.000000
-0.3898 0.6610 0.000000
-0.3559 0.6610 0.000000
-0.3220 0.6610 0.000000
-0.2881 0.6610 0.000000
-0.2542 0.6610 0.000000
-0.2203 0.6610 0.000000
-0.1864 0.6610 0.000000
-0.1525 0.6610 0.000000
-0.1186 0.6610 0.000000
-0.0847 0.6610 0.000000
-0.0508 0.6610 0.000000
-0.0169 0.6610 0.000000
0.0169 0.6610 0.000000
0.0508 0.6610 0.000000
0.0847 0.6610 0.000000
0.1186 0.6610 0.000000
0.1525 0.6610 0.000000
0.1864 0.6610 0.000000
0.2203 0.6610 0.000000
0.2542 0.6610 0.000000
0.2881 0.6610 0.000000
0.3220 0.6610 0.000000
0.3559 0.6610 0.000000
0.3898 0.6610 0.000000
0.4237 0.6610 0.000000
0.4576 0.6610 0.000000
0.4915 0.6610 0.000000
0.5254 0.6610 0.000000
0.5593 0.6610 0.000000
0.5932 0.6610 0.000000
0.6271 0.6610 0.000000
0.6610 0.6610 0.000000
0.6949 0.6610 0.000000
0.7288 0.6610 0.000000
0.7627 0.6610 0.000000
0.7966 0.6610 0.000000
0.8305 0.6610 0.000000
0.8644 0.6610 0.000000
0.8983 0.6610 0.000000
0.9322 0.6610 0.000000
0.9661 0.6610 0.000000
1.0000 0.6610 0.000000

-1.0000 0.6949 0.000000
-0.9661 0.6949 0.000000
-0.9322 0.6949 0.000000
-0.8983 0.6949 0.000000
-0.8644 0.6949 0.000000
-0.8305 0.6949 0.000000
-0.7966 0.6949 0.000000
-0.7627 0.6949 0.000000
-0.7288 0.6949 0.000000
-0.6949 0.6949 0.000000
-0.6610 0.6949 0.000000
-0.6271 0.6949 0.000000
-0.5932 0.6949 0.000000
-0.5593 0.6949 0.000000
-0.5254 0.6949 0.000000
-0.4915 0.6949 0.000000
-0.4576 0.6949 0.000000
-0.4237 0.6949 0.000000
-0.3898 0.6949 0.000000
-0.3559 0.6949 0.000000
-0.3220 0.6949 0.000000
-0.2881 0.6949 0.000000
-0.2542 0.6949 0.000000
-0.2203 0.6949 0.000000
-0.1864 0.6949 0.000000
-0.1525 0.6949 0.000000
-0.1186 0.6949 0.000000
-0.0847 0.6949 0.000000
-0.0508 0.6949 0.000000
-0.0169 0.6949 0.000000
0.0169 0.6949 0.000000
0.0508 0.6949 0.000000
0.0847 0.6949 0.000000
0.1186 0.6949 0.000000
0.1525 0.6949 0.000000
0.1864 0.6949 0.000000
0.2203 0.6949 0.000000
0.2542 0.6949 0.000000
0.2881 0.6949 0.000000
0.3220 0.6949 0.000000
0.3559 0.6949 0.000000
0.3898 0.6949 0.000000
0.4237 0.6949 0.000000
0.4576 0.6949 0.000000
0.4915 0.6949 0.000000
0.5254 0.6949 0.000000
0.5593 0.6949 0.000000
0.5932 0.6949 0.000000
0.6271 0.6949 0.000000
0.6610 0.6949 0.000000
0.6949 0.6949 0.000000
0.7288 0.6949 0.000000
0.7627 0.6949 0.000000
0.7966 0.6949 0.000000
0.8305 0.6949 0.000000
0.8644 0.6949 0.000000
0.8983 0.6949 0.000000
0.9322 0.6949 0.000000
0.9661 0.6949 0.000000
1.0000 0.6949 0.000000

-1.0000 0.7288 0.000000
-0.9661 0.7288 0.000000
-0.9322 0.7288 0.000000
-0.8983 0.7288 0.000000
-0.8644 0.7288 0.000000
-0.8305 0.7288 0.000000
-0.7966 0.7288 0.000000
-0.7627 0.7288 0.000000
-0.7288 0.7288 0.000000
-0.6949 0.7288 0.000000
-0.6610 0.7288 0.000000
-0.6271 0.7288 0.000000
-0.5932 0.7288 0.000000
-0.5593 0.7288 0.000000
-0.5254 0.7288 0.000000
-0.4915 0.7288 0.000000
-0.4576 0.7288 0.000000
-0.4237 0.7288 0.000000
-0.3898 0.7288 0.000000
-0.3559 0.7288 0.000000
-0.3220 0.7288 0.000000
-0.2881 0.7288 0.000000
-0.2542 0.7288 0.000000
-0.2203 0.7288 0.000000
-0.1864 0.7288 0.000000
-0.1525 0.7288 0.000000
-0.1186 0.7288 0.000000
-0.0847 0.7288 0.000000
-0.0508 0.7288 0.000000
-0.0169 0.7288 0.000000
0.0169 0.7288 0.000000
0.0508 0.7288 0.000000
0.0847 0.7288 0.000000
0.1186 0.7288 0.000000
0.1525 0.7288 0.000000
0.1864 0.7288 0.000000
0.2203 0.7288 0.000000
0.2542 0.7288 0.000000
0.2881 0.7288 0.000000
0.3220 0.7288 0.000000
0.3559 0.7288 0.000000
0.3898 0.7288 0.000000
0.4237 0.7288 0.000000
0.4576 0.7288 0.000000
0.4915 0.7288 0.000000
0.5254 0.7288 0.000000
0.5593 0.7288 0.000000
0.5932 0.7288 0.000000
0.6271 0.7288 0.000000
0.6610 0.7288 0.000000
0.6949 0.7288 0.000000
0.7288 0.7288 0.000000
0.7627 0.7288 0.000000
0.7966 0.7288 0.000000
0.8305 0.7288 0.000000
0.8644 0.7288 0.000000
0.8983 0.7288 0.000000
0.9322 0.7288 0.000000
0.9661 0.7288 0.000000
1.0000 0.7288 0.000000

-1.0000 0.7627 0.000000
-0.9661 0.7627 0.000000
-0.9322 0.7627 0.000000
-0.8983 0.7627 0.000000
-0.8644 0.7627 0.000000
-0.8305 0.7627 0.000000
-0.7966 0.7627 0.000000
-0.7627 0.7627 0.000000
-0.7288 0.7627 0.000000
-0.6949 0.7627 0.000000
-0.6610 0.7627 0.000000
-0.6271 0.7627 0.000000
-0.5932 0.7627 0.000000
-0.5593 0.7627 0.000000
-0.5254 0.7627 0.000000
-0.4915 0.7627 0.000000
-0.4576 0.7627 0.000000
-0.4237 0.7627 0.000000
-0.3898 0.7627 0.000000
-0.3559 0.7627 0.000000
-0.3220 0.7627 0.000000
-0.2881 0.7627 0.000000
-0.2542 0.7627 0.000000
-0.2203 0.7627 0.000000
-0.1864 0.7627 0.000000
-0.1525 0.7627 0.000000
-0.1186 0.7627 0.000000
-0.0847 0.7627 0.000000
-0.0508 0.7627 0.000000
-0.0169 0.7627 0.000000
0.0169 0.7627 0.000000
0.0508 0.7627 0.000000
0.0847 0.7627 0.000000
0.1186 0.7627 0.000000
0.1525 0.7627 0.000000
0.1864 0.7627 0.000000
0.2203 0.7627 0.000000
0.2542 0.7627 0.000000
0.2881 0.7627 0.000000
0.3220 0.7627 0.000000
0.3559 0.7627 0.000000
0.3898 0.7627 0.000000
0.4237 0.7627 0.000000
0.4576 0.7627 0.000000
0.4915 0.7627 0.000000
0.5254 0.7627 0.000000
0.5593 0.7627 0.000000
0.5932 0.7627 0.000000
0.6271 0.7627 0.000000
0.6610 0.7627 0.000000
0.6949 0.7627 0.000000
0.7288 0.7627 0.000000
0.7627 0.7627 0.000000
0.7966 0.7627 0.000000
0.8305 0.7627 0.000000
0.8644 0.7627 0.000000
0.8983 0.7627 0.000000
0.9322 0.7627 0.000000
0.9661 0.7627 0.000000
1.0000 0.7627 0.000000

-1.0000 0.7966 0.000000
-0.9661 0.7966 0.000000
-0.9322 0.7966 0.000000
-0.8983 0.7966 0.000000
-0.8644 0.7966 0.000000
-0.8305 0.7966 0.000000
-0.7966 0.7966 0.000000
-0.7627 0.7966 0.000000
-0.7288 0.7966 0.000000
-0.6949 0.7966 0.000000
-0.6610 0.7966 0.000000
-0.6271 0.7966 0.000000
-0.5932 0.7966 0.000000
-0.5593 0.7966 0.000000
-0.5254 0.7966 0.000000
-0.4915 0.7966 0.000000
-0.4576 0.7966 0.000000
-0.4237 0.7966 0.000000
-0.3898 0.7966 0.000000
-0.3559 0.7966 0.000000
-0.3220 0.7966 0.000000
-0.2881 0.7966 0.000000
-0.2542 0.7966 0.000000
-0.2203 0.7966 0.000000
-0.1864 0.7966 0.000000
-0.1525 0.7966 0.000000
-0.1186 0.7966 0.000000
-0.0847 0.7966 0.000000
-0.0508 0.7966 0.000000
-0.0169 0.7966 0.000000
0.0169 0.7966 0.000000
0.0508 0.7966 0.000000
0.0847 0.7966 0.000000
0.1186 0.7966 0.000000
0.1525 0.7966 0.000000
0.1864 0.7966 0.000000
0.2203 0.7966 0.000000
0.2542 0.7966 0.000000
0.2881 0.7966 0.000000
0.3220 0.7966 0.000000
0.3559 0.7966 0.000000
0.3898 0.7966 0.000000
0.4237 0.7966 0.000000
0.4576 0.7966 0.000000
0.4915 0.7966 0.000000
0.5254 0.7966 0.000000
0.5593 0.7966 0.000000
0.5932 0.7966 0.000000
0.6271 0.7966 0.000000
0.6610 0.7966 0.000000
0.6949 0.7966 0.000000
0.7288 0.7966 0.000000
0.7627 0.7966 0.000000
0.7966 0.7966 0.000000
0.8305 0.7966 0.000000
0.8644 0.7966 0.000000
0.8983 0.7966 0.000000
0.9322 0.7966 0.000000
0.9661 0.7966 0.000000
1.0000 0.7966 0.000000

-1.0000 0.8305 0.000000
-0.9661 0.8305 0.000000
-0.9322 0.8305 0.000000
-0.8983 0.8305 0.000000
-0.8644 0.8305 0.000000
-0.8305 0.8305 0.000000
-0.7966 0.8305 0.000000
-0.7627 0.8305 0.000000
-0.7288 0.8305 0.000000
-0.6949 0.8305 0.000000
-0.6610 0.8305 0.000000
-0.6271 0.8305 0.000000
-0.5932 0.8305 0.000000
-0.5593 0.8305 0.000000
-0.5254 0.8305 0.000000
-0.4915 0.8305 0.000000
-0.4576 0.8305 0.000000
-0.4237 0.8305 0.000000
-0.3898 0.8305 0.000000
-0.3559 0.8305 0.000000
-0.3220 0.8305 0.000000
-0.2881 0.8305 0.000000
-0.2542 0.8305 0.000000
-0.2203 0.8305 0.000000
-0.1864 0.8305 0.000000
-0.1525 0.8305 0.000000
-0.1186 0.8305 0.000000
-0.0847 0.8305 0.000000
-0.0508 0.8305 0.000000
-0.0169 0.8305 0.000000
0.0169 0.8305 0.000000
0.0508 0.8305 0.000000
0.0847 0.8305 0.000000
0.1186 0.8305 0.000000
0.1525 0.8305 0.000000
0.1864 0.8305 0.000000
0.2203 0.8305 0.000000
0.2542 0.8305 0.000000
0.2881 0.8305 0.000000
0.3220 0.8305 0.000000
0.3559 0.8305 0.000000
0.3898 0.8305 0.000000
0.4237 0.8305 0.000000
0.4576 0.8305 0.000000
0.4915 0.8305 0.000000
0.5254 0.8305 0.000000
0.5593 0.8305 0.000000
0.5932 0.8305 0.000000
0.6271 0.8305 0.000000
0.6610 0.8305 0.000000
0.6949 0.8305 0.000000
0.7288 0.8305 0.000000
0.7627 0.8305 0.000000
0.7966 0.8305 0.000000
0.8305 0.8305 0.000000
0.8644 0.8305 0.000000
0.8983 0.8305 0.000000
0.9322 0.8305 0.000000
0.9661 0.8305 0.000000
1.0000 0.8305 0.000000

-1.0000 0.8644 0.000000
-0.9661 0.8644 0.000000
-0.9322 0.8644 0.000000
-0.8983 0.8644 0.000000
-0.8644 0.8644 0.000000
-0.8305 0.8644 0.000000
-0.7966 0.8644 0.000000
-0.7627 0.8644 0.000000
-0.7288 0.8644 0.000000
-0.6949 0.8644 0.000000
-0.6610 0.8644 0.000000
-0.6271 0.8644 0.000000
-0.5932 0.8644 0.000000
-0.5593 0.8644 0.000000
-0.5254 0.8644 0.000000
-0.4915 0.8644 0.000000
-0.4576 0.8644 0.000000
-0.4237 0.8644 0.000000
-0.3898 0.8644 0.000000
-0.3559 0.8644 0.000000
-0.3220 0.8644 0.000000
-0.2881 0.8644 0.000000
-0.2542 0.8644 0.000000
-0.2203 0.8644 0.000000
-0.1864 0.8644 0.000000
-0.1525 0.8644 0.000000
-0.1186 0.8644 0.000000
-0.0847 0.8644 0.000000
-0.0508 0.8644 0.000000
-0.0169 0.8644 0.000000
0.0169 0.8644 0.000000
0.0508 0.8644 0.000000
0.0847 0.8644 0.000000
0.1186 0.8644 0.000000
0.1525 0.8644 0.000000
0.1864 0.8644 0.000000
0.2203 0.8644 0.000000
0.2542 0.8644 0.000000
0.2881 0.8644 0.000000
0.3220 0.8644 0.000000
0.3559 0.8644 0.000000
0.3898 0.8644 0.000000
0.4237 0.8644 0.000000
0.4576 0.8644 0.000000
0.4915 0.8644 0.000000
0.5254 0.8644 0.000000
0.5593 0.8644 0.000000
0.5932 0.8644 0.000000
0.6271 0.8644 0.000000
0.6610 0.8644 0.000000
0.6949 0.8644 0.000000
0.7288 0.8644 0.000000
0.7627 0.8644 0.000000
0.7966 0.8644 0.000000
0.8305 0.8644 0.000000
0.8644 0.8644 0.000000
0.8983 0.8644 0.000000
0.9322 0.8644 0.000000
0.9661 0.8644 0.000000
1.0000 0.8644 0.000000

-1.0000 0.8983 0.000000
-0.9661 0.8983 0.000000
-0.9322 0.8983 0.000000
-0.8983 0.8983 0.000000
-0.8644 0.8983 0.000000
-0.8305 0.8983 0.000000
-0.7966 0.8983 0.000000
-0.7627 0.8983 0.000000
-0.7288 0.8983 0.000000
-0.6949 0.8983 0.000000
-0.6610 0.8983 0.000000
-0.6271 0.8983 0.000000
-0.5932 0.8983 0.000000
-0.5593 0.8983 0.000000
-0.5254 0.8983 0.000000
-0.4915 0.8983 0.000000
-0.4576 0.8983 0.000000
-0.4237 0.8983 0.000000
-0.3898 0.8983 0.000000
-0.3559 0.8983 0.000000
-0.3220 0.8983 0.000000
-0.2881 0.8983 0.000000
-0.2542 0.8983 0.000000
-0.2203 0.8983 0.000000
-0.1864 0.8983 0.000000
-0.1525 0.8983 0.000000
-0.1186 0.8983 0.000000
-0.0847 0.8983 0.000000
-0.0508 0.8983 0.000000
-0.0169 0.8983 0.000000
0.0169 0.8983 0.000000
0.0508 0.8983 0.000000
0.0847 0.8983 0.000000
0.1186 0.8983 0.000000
0.1525 0.8983 0.000000
0.1864 0.8983 0.000000
0.2203 0.8983 0.000000
0.2542 0.8983 0.000000
0.2881 0.8983 0.000000
0.3220 0.8983 0.000000
0.3559 0.8983 0.000000
0.3898 0.8983 0.000000
0.4237 0.8983 0.000000
0.4576 0.8983 0.000000
0.4915 0.8983 0.000000
0.5254 0.8983 0.000000
0.5593 0.8983 0.000000
0.5932 0.8983 0.000000
0.6271 0.8983 0.000000
0.6610 0.8983 0.000000
0.6949 0.8983 0.000000
0.7288 0.8983 0.000000
0.7627 0.8983 0.000000
0.7966 0.8983 0.000000
0.8305 0.8983 0.000000
0.8644 0.8983 0.000000
0.8983 0.8983 0.000000
0.9322 0.8983 0.000000
0.9661 0.8983 0.000000
1.0000 0.8983 0.000000

-1.0000 0.9322 0.000000
-0.9661 0.9322 0.000000
-0.9322 0.9322 0.000000
-0.8983 0.9322 0.000000
-0.8644 0.9322 0.000000
-0.8305 0.9322 0.000000
-0.7966 0.9322 0.000000
-0.7627 0.9322 0.000000
-0.7288 0.9322 0.000000
-0.6949 0.9322 0.000000
-0.6610 0.9322 0.000000
-0.6271 0.9322 0.000000
-0.5932 0.9322 0.000000
-0.5593 0.9322 0.000000
-0.5254 0.9322 0.000000
-0.4915 0.9322 0.000000
-0.4576 0.9322 0.000000
-0.4237 0.9322 0.000000
-0.3898 0.9322 0.000000
-0.3559 0.9322 0.000000
-0.3220 0.9322 0.000000
-0.2881 0.9322 0.000000
-0.2542 0.9322 0.000000
-0.2203 0.9322 0.000000
-0.1864 0.9322 0.000000
-0.1525 0.9322 0.000000
-0.1186 0.9322 0.000000
-0.0847 0.9322 0.000000
-0.0508 0.9322 0.000000
-0.0169 0.9322 0.000000
0.0169 0.9322 0.000000
0.0508 0.9322 0.000000
0.0847 0.9322 0.000000
0.1186 0.9322 0.000000
0.1525 0.9322 0.000000
0.1864 0.9322 0.000000
0.2203 0.9322 0.000000
0.2542 0.9322 0.000000
0.2881 0.9322 0.000000
0.3220 0.9322 0.000000
0.3559 0.9322 0.000000
0.3898 0.9322 0.000000
0.4237 0.9322 0.000000
0.4576 0.9322 0.000000
0.4915 0.9322 0.000000
0.5254 0.9322 0.000000
0.5593 0.9322 0.000000
0.5932 0.9322 0.000000
0.6271 0.9322 0.000000
0.6610 0.9322 0.000000
0.6949 0.9322 0.000000
0.7288 0.9322 0.000000
0.7627 0.9322 0.000000
0.7966 0.9322 0.000000
0.8305 0.9322 0.000000
0.8644 0.9322 0.000000
0.8983 0.9322 0.000000
0.9322 0.9322 0.000000
0.9661 0.9322 0.000000
1.0000 0.9322 0.000000

-1.0000 0.9661 0.000000
-0.9661 0.9661 0.000000
-0.9322 0.9661 0.000000
-0.8983 0.9661 0.000000
-0.8644 0.9661 0.000000
-0.8305 0.9661 0.000000
-0.7966 0.9661 0.000000
-0.7627 0.9661 0.000000
-0.7288 0.9661 0.000000
-0.6949 0.9661 0.000000
-0.6610 0.9661 0.000000
-0.6271 0.9661 0.000000
-0.5932 0.9661 0.000000
-0.5593 0.9661 0.000000
-0.5254 0.9661 0.000000
-0.4915 0.9661 0.000000
-0.4576 0.9661 0.000000
-0.4237 0.9661 0.000000
-0.3898 0.9661 0.000000
-0.3559 0.9661 0.000000
-0.3220 0.9661 0.000000
-0.2881 0.9661 0.000000
-0.2542 0.9661 0.000000
-0.2203 0.9661 0.000000
-0.1864 0.9661 0.000000
-0.1525 0.9661 0.000000
-0.1186 0.9661 0.000000
-0.0847 0.9661 0.000000
-0.0508 0.9661 0.000000
-0.0169 0.9661 0.000000
0.0169 0.9661 0.000000
0.0508 0.9661 0.000000
0.0847 0.9661 0.000000
0.1186 0.9661 0.000000
0.1525 0.9661 0.000000
0.1864 0.9661 0.000000
0.2203 0.9661 0.000000
0.2542 0.9661 0.000000
0.2881 0.9661 0.000000
0.3220 0.9661 0.000000
0.3559 0.9661 0.000000
0.3898 0.9661 0.000000
0.4237 0.9661 0.000000
0.4576 0.9661 0.000000
0.4915 0.9661 0.000000
0.5254 0.9661 0.000000
0.5593 0.9661 0.000000
0.5932 0.9661 0.000000
0.6271 0.9661 0.000000
0.6610 0.9661 0.000000
0.6949 0.9661 0.000000
0.7288 0.9661 0.000000
0.7627 0.9661 0.000000
0.7966 0.9661 0.000000
0.8305 0.9661 0.000000
0.8644 0.9661 0.000000
0.8983 0.9661 0.000000
0.9322 0.9661 0.000000
0.9661 0.9661 0.000000
1.0000 0.9661 0.000000

-1.0000 1.0000 0.000000
-0.9661 1.0000 0.000000
-0.9322 1.0000 0.000000
-0.8983 1.0000 0.000000
-0.8644 1.0000 0.000000
-0.8305 1.0000 0.000000
-0.7966 1.0000 0.000000
-0.7627 1.0000 0.000000
-0.7288 1.0000 0.000000
-0.6949 1.0000 0.000000
-0.6610 1.0000 0.000000
-0.6271 1.0000 0.000000
-0.5932 1.0000 0.000000
-0.5593 1.0000 0.000000
-0.5254 1.0000 0.000000
-0.4915 1.0000 0.000000
-0.4576 1.0000 0.000000
-0.4237 1.0000 0.000000
-0.3898 1.0000 0.000000
-0.3559 1.0000 0.000000
-0.3220 1.0000 0.000000
-0.2881 1.0000 0.000000
-0.2542 1.0000 0.000000
-0.2203 1.0000 0.000000
-0.1864 1.0000 0.000000
-0.1525 1.0000 0.000000
-0.1186 1.0000 0.000000
-0.0847 1.0000 0.000000
-0.0508 1.0000 0.000000
-0.0169 1.0000 0.000000
0.0169 1.0000 0.000000
0.0508 1.0000 0.000000
0.0847 1.0000 0.000000
0.1186 1.0000 0.000000
0.1525 1.0000 0.000000
0.1864 1.0000 0.000000
0.2203 1.0000 0.000000
0.2542 1.0000 0.000000
0.2881 1.0000 0.000000
0.3220 1.0000 0.000000
0.3559 1.0000 0.000000
0.3898 1.0000 0.000000
0.4237 1.0000 0.000000
0.4576 1.0000 0.000000
0.4915 1.0000 0.000000
0.5254 1.0000 0.000000
0.5593 1.0000 0.000000
0.5932 1.0000 0.000000
0.6271 1.0000 0.000000
0.6610 1.0000 0.000000
0.6949 1.0000 0.000000
0.7288 1.0000 0.000000
0.7627 1.0000 0.000000
0.7966 1.0000 0.000000
0.8305 1.0000 0.000000
0.8644 1.0000 0.000000
0.8983 1.0000 0.000000
0.9322 1.0000 0.000000
0.9661 1.0000 0.000000
1.0000 1.0000 0.000000



==> target_dir2.dat <==
x y f
-1.0000 -1.0000 0.000000
-0.9661 -1.0000 0.000000
-0.9322 -1.0000 0.000000
-0.8983 -1.0000 0.000000
-0.8644 -1.0000 0.000000
-0.8305 -1.0000 0.000000
-0.7966 -1.0000 0.000000
-0.7627 -1.0000 0.000000
-0.7288 -1.0000 0.000000
-0.6949 -1.0000 0.000000
-0.6610 -1.0000 0.000000
-0.6271 -1.0000 0.000000
-0.5932 -1.0000 0.000000
-0.5593 -1.0000 0.000000
-0.5254 -1.0000 0.000000
-0.4915 -1.0000 0.000000
-0.4576 -1.0000 0.000000
-0.4237 -1.0000 0.000000
-0.3898 -1.0000 0.000000
-0.3559 -1.0000 0.000000
-0.3220 -1.0000 0.000000
-0.2881 -1.0000 0.000000
-0.2542 -1.0000 0.000000
-0.2203 -1.0000 0.000000
-0.1864 -1.0000 0.000000
-0.1525 -1.0000 0.000000
-0.1186 -1.0000 0.000000
-0.0847 -1.0000 0.000000
-0.0508 -1.0000 0.000000
-0.0169 -1.0000 0.000000
0.0169 -1.0000 0.000000
0.0508 -1.0000 0.000000
0.0847 -1.0000 0.000000
0.1186 -1.0000 0.000000
0.1525 -1.0000 0.000000
0.1864 -1.0000 0.000000
0.2203 -1.0000 0.000000
0.2542 -1.0000 0.000000
0.2881 -1.0000 0.000000
0.3220 -1.0000 0.000000
0.3559 -1.0000 0.000000
0.3898 -1.0000 0.000000
0.4237 -1.0000 0.000000
0.4576 -1.0000 0.000000
0.4915 -1.0000 0.000000
0.5254 -1.0000 0.000000
0.5593 -1.0000 0.000000
0.5932 -1.0000 0.000000
0.6271 -1.0000 0.000000
0.6610 -1.0000 0.000000
0.6949 -1.0000 0.000000
0.7288 -1.0000 0.000000
0.7627 -1.0000 0.000000
0.7966 -1.0000 0.000000
0.8305 -1.0000 0.000000
0.8644 -1.0000 0.000000
0.8983 -1.0000 0.000000
0.9322 -1.0000 0.000000
0.9661 -1.0000 0.000000
1.0000 -1.0000 0.000000

-1.0000 -0.9661 0.000000
-0.9661 -0.9661 0.000000
-0.9322 -0.9661 0.000000
-0.8983 -0.9661 0.000000
-0.8644 -0.9661 0.000000
-0.8305 -0.9661 0.000000
-0.7966 -0.9661 0.000000
-0.7627 -0.9661 0.000000
-0.7288 -0.9661 0.000000
-0.6949 -0.9661 0.000000
-0.6610 -0.9661 0.000000
-0.6271 -0.9661 0.000000
-0.5932 -0.9661 0.000000
-0.5593 -0.9661 0.000000
-0.5254 -0.9661 0.000000
-0.4915 -0.9661 0.000000
-0.4576 -0.9661 0.000000
-0.4237 -0.9661 0.000000
-0.3898 -0.9661 0.000000
-0.3559 -0.9661 0.000000
-0.3220 -0.9661 0.000000
-0.2881 -0.9661 0.000000
-0.2542 -0.9661 0.000000
-0.2203 -0.9661 0.000000
-0.1864 -0.9661 0.000000
-0.1525 -0.9661 0.000000
-0.1186 -0.9661 0.000000
-0.0847 -0.9661 0.000000
-0.0508 -0.9661 0.000000
-0.0169 -0.9661 0.000000
0.0169 -0.9661 0.000000
0.0508 -0.9661 0.000000
0.0847 -0.9661 0.000000
0.1186 -0.9661 0.000000
0.1525 -0.9661 0.000000
0.1864 -0.9661 0.000000
0.2203 -0.9661 0.000000
0.2542 -0.9661 0.000000
0.2881 -0.9661 0.000000
0.3220 -0.9661 0.000000
0.3559 -0.9661 0.000000
0.3898 -0.9661 0.000000
0.4237 -0.9661 0.000000
0.4576 -0.9661 0.000000
0.4915 -0.9661 0.000000
0.5254 -0.9661 0.000000
0.5593 -0.9661 0.000000
0.5932 -0.9661 0.000000
0.6271 -0.9661 0.000000
0.6610 -0.9661 0.000000
0.6949 -0.9661 0.000000
0.7288 -0.9661 0.000000
0.7627 -0.9661 0.000000
0.7966 -0.9661 0.000000
0.8305 -0.9661 0.000000
0.8644 -0.9661 0.000000
0.8983 -0.9661 0.000000
0.9322 -0.9661 0.000000
0.9661 -0.9661 0.000000
1.0000 -0.9661 0.000000

-1.0000 -0.9322 0.000000
-0.9661 -0.9322 0.000000
-0.9322 -0.9322 0.000000
-0.8983 -0.9322 0.000000
-0.8644 -0.9322 0.000000
-0.8305 -0.9322 0.000000
-0.7966 -0.9322 0.000000
-0.7627 -0.9322 0.000000
-0.7288 -0.9322 0.000000
-0.6949 -0.9322 0.000000
-0.6610 -0.9322 0.000000
-0.6271 -0.9322 0.000000
-0.5932 -0.9322 0.000000
-0.5593 -0.9322 0.000000
-0.5254 -0.9322 0.000000
-0.4915 -0.9322 0.000000
-0.4576 -0.9322 0.000000
-0.4237 -0.9322 0.000000
-0.3898 -0.9322 0.000000
-0.3559 -0.9322 0.000000
-0.3220 -0.9322 0.000000
-0.2881 -0.9322 0.000000
-0.2542 -0.9322 0.000000
-0.2203 -0.9322 0.000000
-0.1864 -0.9322 0.000000
-0.1525 -0.9322 0.000000
-0.1186 -0.9322 0.000000
-0.0847 -0.9322 0.000000
-0.0508 -0.9322 0.000000
-0.0169 -0.9322 0.000000
0.0169 -0.9322 0.000000
0.0508 -0.9322 0.000000
0.0847 -0.9322 0.000000
0.1186 -0.9322 0.000000
0.1525 -0.9322 0.000000
0.1864 -0.9322 0.000000
0.2203 -0.9322 0.000000
0.2542 -0.9322 0.000000
0.2881 -0.9322 0.000000
0.3220 -0.9322 0.000000
0.3559 -0.9322 0.000000
0.3898 -0.9322 0.000000
0.4237 -0.9322 0.000000
0.4576 -0.9322 0.000000
0.4915 -0.9322 0.000000
0.5254 -0.9322 0.000000
0.5593 -0.9322 0.000000
0.5932 -0.9322 0.000000
0.6271 -0.9322 0.000000
0.6610 -0.9322 0.000000
0.6949 -0.9322 0.000000
0.7288 -0.9322 0.000000
0.7627 -0.9322 0.000000
0.7966 -0.9322 0.000000
0.8305 -0.9322 0.000000
0.8644 -0.9322 0.000000
0.8983 -0.9322 0.000000
0.9322 -0.9322 0.000000
0.9661 -0.9322 0.000000
1.0000 -0.9322 0.000000

-1.0000 -0.8983 0.000000
-0.9661 -0.8983 0.000000
-0.9322 -0.8983 0.000000
-0.8983 -0.8983 0.000000
-0.8644 -0.8983 0.000000
-0.8305 -0.8983 0.000000
-0.7966 -0.8983 0.000000
-0.7627 -0.8983 0.000000
-0.7288 -0.8983 0.000000
-0.6949 -0.8983 0.000000
-0.6610 -0.8983 0.000000
-0.6271 -0.8983 0.000000
-0.5932 -0.8983 0.000000
-0.5593 -0.8983 0.000000
-0.5254 -0.8983 0.000000
-0.4915 -0.8983 0.000000
-0.4576 -0.8983 0.000000
-0.4237 -0.8983 0.000000
-0.3898 -0.8983 0.000000
-0.3559 -0.8983 0.000000
-0.3220 -0.8983 0.000000
-0.2881 -0.8983 0.000000
-0.2542 -0.8983 0.000000
-0.2203 -0.8983 0.000000
-0.1864 -0.8983 0.000000
-0.1525 -0.8983 0.000000
-0.1186 -0.8983 0.000000
-0.0847 -0.8983 0.000000
-0.0508 -0.8983 0.000000
-0.0169 -0.8983 0.000000
0.0169 -0.8983 0.000000
0.0508 -0.8983 0.000000
0.0847 -0.8983 0.000000
0.1186 -0.8983 0.000000
0.1525 -0.8983 0.000000
0.1864 -0.8983 0.000000
0.2203 -0.8983 0.000000
0.2542 -0.8983 0.000000
0.2881 -0.8983 0.000000
0.3220 -0.8983 0.000000
0.3559 -0.8983 0.000000
0.3898 -0.8983 0.000000
0.4237 -0.8983 0.000000
0.4576 -0.8983 0.000000
0.4915 -0.8983 0.000000
0.5254 -0.8983 0.000000
0.5593 -0.8983 0.000000
0.5932 -0.8983 0.000000
0.6271 -0.8983 0.000000
0.6610 -0.8983 0.000000
0.6949 -0.8983 0.000000
0.7288 -0.8983 0.000000
0.7627 -0.8983 0.000000
0.7966 -0.8983 0.000000
0.8305 -0.8983 0.000000
0.8644 -0.8983 0.000000
0.8983 -0.8983 0.000000
0.9322 -0.8983 0.000000
0.9661 -0.8983 0.000000
1.0000 -0.8983 0.000000

-1.0000 -0.8644 0.000000
-0.9661 -0.8644 0.000000
-0.9322 -0.8644 0.000000
-0.8983 -0.8644 0.000000
-0.8644 -0.8644 0.000000
-0.8305 -0.8644 0.000000
-0.7966 -0.8644 0.000000
-0.7627 -0.8644 0.000000
-0.7288 -0.8644 0.000000
-0.6949 -0.8644 0.000000
-0.6610 -0.8644 0.000000
-0.6271 -0.8644 0.000000
-0.5932 -0.8644 0.000000
-0.5593 -0.8644 0.000000
-0.5254 -0.8644 0.000000
-0.4915 -0.8644 0.000000
-0.4576 -0.8644 0.000000
-0.4237 -0.8644 0.000000
-0.3898 -0.8644 0.000000
-0.3559 -0.8644 0.000000
-0.3220 -0.8644 0.000000
-0.2881 -0.8644 0.000000
-0.2542 -0.8644 0.000000
-0.2203 -0.8644 0.000000
-0.1864 -0.8644 0.000000
-0.1525 -0.8644 0.000000
-0.1186 -0.8644 0.000000
-0.0847 -0.8644 0.000000
-0.0508 -0.8644 0.000000
-0.0169 -0.8644 0.000000
0.0169 -0.8644 0.000000
0.0508 -0.8644 0.000000
0.0847 -0.8644 0.000000
0.1186 -0.8644 0.000000
0.1525 -0.8644 0.000000
0.1864 -0.8644 0.000000
0.2203 -0.8644 0.000000
0.2542 -0.8644 0.000000
0.2881 -0.8644 0.000000
0.3220 -0.8644 0.000000
0.3559 -0.8644 0.000000
0.3898 -0.8644 0.000000
0.4237 -0.8644 0.000000
0.4576 -0.8644 0.000000
0.4915 -0.8644 0.000000
0.5254 -0.8644 0.000000
0.5593 -0.8644 0.000000
0.5932 -0.8644 0.000000
0.6271 -0.8644 0.000000
0.6610 -0.8644 0.000000
0.6949 -0.8644 0.000000
0.7288 -0.8644 0.000000
0.7627 -0.8644 0.000000
0.7966 -0.8644 0.000000
0.8305 -0.8644 0.000000
0.8644 -0.8644 0.000000
0.8983 -0.8644 0.000000
0.9322 -0.8644 0.000000
0.9661 -0.8644 0.000000
1.0000 -0.8644 0.000000

-1.0000 -0.8305 0.000000
-0.9661 -0.8305 0.000000
-0.9322 -0.8305 0.000000
-0.8983 -0.8305 0.000000
-0.8644 -0.8305 0.000000
-0.8305 -0.8305 0.000000
-0.7966 -0.8305 0.000000
-0.7627 -0.8305 0.000000
-0.7288 -0.8305 0.000000
-0.6949 -0.8305 0.000000
-0.6610 -0.8305 0.000000
-0.6271 -0.8305 0.000000
-0.5932 -0.8305 0.000000
-0.5593 -0.8305 0.000000
-0.5254 -0.8305 0.000000
-0.4915 -0.8305 0.000000
-0.4576 -0.8305 0.000000
-0.4237 -0.8305 0.000000
-0.3898 -0.8305 0.000000
-0.3559 -0.8305 0.000000
-0.3220 -0.8305 0.000000
-0.2881 -0.8305 0.000000
-0.2542 -0.8305 0.000000
-0.2203 -0.8305 0.000000
-0.1864 -0.8305 0.000000
-0.1525 -0.8305 0.000000
-0.1186 -0.8305 0.000000
-0.0847 -0.8305 0.000000
-0.0508 -0.8305 0.000000
-0.0169 -0.8305 0.000000
0.0169 -0.8305 0.000000
0.0508 -0.8305 0.000000
0.0847 -0.8305 0.000000
0.1186 -0.8305 0.000000
0.1525 -0.8305 0.000000
0.1864 -0.8305 0.000000
0.2203 -0.8305 0.000000
0.2542 -0.8305 0.000000
0.2881 -0.8305 0.000000
0.3220 -0.8305 0.000000
0.3559 -0.8305 0.000000
0.3898 -0.8305 0.000000
0.4237 -0.8305 0.000000
0.4576 -0.8305 0.000000
0.4915 -0.8305 0.000000
0.5254 -0.8305 0.000000
0.5593 -0.8305 0.000000
0.5932 -0.8305 0.000000
0.6271 -0.8305 0.000000
0.6610 -0.8305 0.000000
0.6949 -0.8305 0.000000
0.7288 -0.8305 0.000000
0.7627 -0.8305 0.000000
0.7966 -0.8305 0.000000
0.8305 -0.8305 0.000000
0.8644 -0.8305 0.000000
0.8983 -0.8305 0.000000
0.9322 -0.8305 0.000000
0.9661 -0.8305 0.000000
1.0000 -0.8305 0.000000

-1.0000 -0.7966 0.000000
-0.9661 -0.7966 0.000000
-0.9322 -0.7966 0.000000
-0.8983 -0.7966 0.000000
-0.8644 -0.7966 0.000000
-0.8305 -0.7966 0.000000
-0.7966 -0.7966 0.000000
-0.7627 -0.7966 0.000000
-0.7288 -0.7966 0.000000
-0.6949 -0.7966 0.000000
-0.6610 -0.7966 0.000000
-0.6271 -0.7966 0.000000
-0.5932 -0.7966 0.000000
-0.5593 -0.7966 0.000000
-0.5254 -0.7966 0.000000
-0.4915 -0.7966 0.000000
-0.4576 -0.7966 0.000000
-0.4237 -0.7966 0.000000
-0.3898 -0.7966 0.000000
-0.3559 -0.7966 0.000000
-0.3220 -0.7966 0.000000
-0.2881 -0.7966 0.000000
-0.2542 -0.7966 0.000000
-0.2203 -0.7966 0.000000
-0.1864 -0.7966 0.000000
-0.1525 -0.7966 0.000000
-0.1186 -0.7966 0.000000
-0.0847 -0.7966 0.000000
-0.0508 -0.7966 0.000000
-0.0169 -0.7966 0.000000
0.0169 -0.7966 0.000000
0.0508 -0.7966 0.000000
0.0847 -0.7966 0.000000
0.1186 -0.7966 0.000000
0.1525 -0.7966 0.000000
0.1864 -0.7966 0.000000
0.2203 -0.7966 0.000000
0.2542 -0.7966 0.000000
0.2881 -0.7966 0.000000
0.3220 -0.7966 0.000000
0.3559 -0.7966 0.000000
0.3898 -0.7966 0.000000
0.4237 -0.7966 0.000000
0.4576 -0.7966 0.000000
0.4915 -0.7966 0.000000
0.5254 -0.7966 0.000000
0.5593 -0.7966 0.000000
0.5932 -0.7966 0.000000
0.6271 -0.7966 0.000000
0.6610 -0.7966 0.000000
0.6949 -0.7966 0.000000
0.7288 -0.7966 0.000000
0.7627 -0.7966 0.000000
0.7966 -0.7966 0.000000
0.8305 -0.7966 0.000000
0.8644 -0.7966 0.000000
0.8983 -0.7966 0.000000
0.9322 -0.7966 0.000000
0.9661 -0.7966 0.000000
1.0000 -0.7966 0.000000

-1.0000 -0.7627 0.000000
-0.9661 -0.7627 0.000000
-0.9322 -0.7627 0.000000
-0.8983 -0.7627 0.000000
-0.8644 -0.7627 0.000000
-0.8305 -0.7627 0.000000
-0.7966 -0.7627 0.000000
-0.7627 -0.7627 0.000000
-0.7288 -0.7627 0.000000
-0.6949 -0.7627 0.000000
-0.6610 -0.7627 0.000000
-0.6271 -0.7627 0.000000
-0.5932 -0.7627 0.000000
-0.5593 -0.7627 0.000000
-0.5254 -0.7627 0.000000
-0.4915 -0.7627 0.000000
-0.4576 -0.7627 0.000000
-0.4237 -0.7627 0.000000
-0.3898 -0.7627 0.000000
-0.3559 -0.7627 0.000000
-0.3220 -0.7627 0.000000
-0.2881 -0.7627 0.000000
-0.2542 -0.7627 0.000000
-0.2203 -0.7627 0.000000
-0.1864 -0.7627 0.000000
-0.1525 -0.7627 0.000000
-0.1186 -0.7627 0.000000
-0.0847 -0.7627 0.000000
-0.0508 -0.7627 0.000000
-0.0169 -0.7627 0.000000
0.0169 -0.7627 0.000000
0.0508 -0.7627 0.000003
0.0847 -0.7627 0.000020
0.1186 -0.7627 0.000053
0.1525 -0.7627 0.000090
0.1864 -0.7627 0.000113
0.2203 -0.7627 0.000111
0.2542 -0.7627 0.000083
0.2881 -0.7627 0.000045
0.3220 -0.7627 0.000015
0.3559 -0.7627 0.000002
0.3898 -0.7627 0.000000
0.4237 -0.7627 0.000000
0.4576 -0.7627 0.000000
0.4915 -0.7627 0.000000
0.5254 -0.7627 0.000000
0.5593 -0.7627 0.000000
0.5932 -0.7627 0.000000
0.6271 -0.7627 0.000000
0.6610 -0.7627 0.000000
0.6949 -0.7627 0.000000
0.7288 -0.7627 0.000000
0.7627 -0.7627 0.000000
0.7966 -0.7627 0.000000
0.8305 -0.7627 0.000000
0.8644 -0.7627 0.000000
0.8983 -0.7627 0.000000
0.9322 -0.7627 0.000000
0.9661 -0.7627 0.000000
1.0000 -0.7627 0.000000

-1.0000 -0.7288 0.000000
-0.9661 -0.7288 0.000000
-0.9322 -0.7288 0.000000
-0.8983 -0.7288 0.000000
-0.8644 -0.7288 0.000000
-0.8305 -0.7288 0.000000
-0.7966 -0.7288 0.000000
-0.7627 -0.7288 0.000000
-0.7288 -0.7288 0.000000
-0.6949 -0.7288 0.000000
-0.6610 -0.7288 0.000000
-0.6271 -0.7288 0.000000
-0.5932 -0.7288 0.000000
-0.5593 -0.7288 0.000000
-0.5254 -0.7288 0.000000
-0.4915 -0.7288 0.000000
-0.4576 -0.7288 0.000000
-0.4237 -0.7288 0.000000
-0.3898 -0.7288 0.000000
-0.3559 -0.7288 0.000000
-0.3220 -0.7288 0.000000
-0.2881 -0.7288 0.000000
-0.2542 -0.7288 0.000000
-0.2203 -0.7288 0.000000
-0.1864 -0.7288 0.000000
-0.1525 -0.7288 0.000000
-0.1186 -0.7288 0.000000
-0.0847 -0.7288 0.000000
-0.0508 -0.7288 0.000000
-0.0169 -0.7288 0.000015
0.0169 -0.7288 0.000100
0.0508 -0.7288 0.000297
0.0847 -0.7288 0.000595
0.1186 -0.7288 0.000931
0.1525 -0.7288 0.001217
0.1864 -0.7288 0.001374
0.2203 -0.7288 0.001356
0.2542 -0.7288 0.001168
0.2881 -0.7288 0.000864
0.3220 -0.7288 0.000529
0.3559 -0.7288 0.000248
0.3898 -0.7288 0.000075
0.4237 -0.7288 0.000009
0.4576 -0.7288 0.000000
0.4915 -0.7288 0.000000
0.5254 -0.7288 0.000000
0.5593 -0.7288 0.000000
0.5932 -0.7288 0.000000
0.6271 -0.7288 0.000000
0.6610 -0.7288 0.000000
0.6949 -0.7288 0.000000
0.7288 -0.7288 0.000000
0.7627 -0.7288 0.000000
0.7966 -0.7288 0.000000
0.8305 -0.7288 0.000000
0.8644 -0.7288 0.000000
0.8983 -0.7288 0.000000
0.9322 -0.7288 0.000000
0.9661 -0.7288 0.000000
1.0000 -0.7288 0.000000

-1.0000 -0.6949 0.000000
-0.9661 -0.6949 0.000000
-0.9322 -0.6949 0.000000
-0.8983 -0.6949 0.000000
-0.8644 -0.6949 0.000000
-0.8305 -0.6949 0.000000
-0.7966 -0.6949 0.000000
-0.7627 -0.6949 0.000000
-0.7288 -0.6949 0.000000
-0.6949 -0.6949 0.000000
-0.6610 -0.6949 0.000000
-0.6271 -0.6949 0.000000
-0.5932 -0.6949 0.000000
-0.5593 -0.6949 0.000000
-0.5254 -0.6949 0.000000
-0.4915 -0.6949 0.000000
-0.4576 -0.6949 0.000000
-0.4237 -0.6949 0.000000
-0.3898 -0.6949 0.000000
-0.3559 -0.6949 0.000000
-0.3220 -0.6949 0.000000
-0.2881 -0.6949 0.000000
-0.2542 -0.6949 0.000000
-0.2203 -0.6949 0.000000
-0.1864 -0.6949 0.000000
-0.1525 -0.6949 0.000000
-0.1186 -0.6949 0.000000
-0.0847 -0.6949 0.000008
-0.0508 -0.6949 0.000112
-0.0169 -0.6949 0.000466
0.0169 -0.6949 0.001162
0.0508 -0.6949 0.002173
0.0847 -0.6949 0.003363
0.1186 -0.6949 0.004522
0.1525 -0.6949 0.005429
0.1864 -0.6949 0.005904
0.2203 -0.6949 0.005850
0.2542 -0.6949 0.005278
0.2881 -0.6949 0.004304
0.3220 -0.6949 0.003120
0.3559 -0.6949 0.001951
0.3898 -0.6949 0.000995
0.4237 -0.6949 0.000370
0.4576 -0.6949 0.000076
0.4915 -0.6949 0.000003
0.5254 -0.6949 0.000000
0.5593 -0.6949 0.000000
0.5932 -0.6949 0.000000
0.6271 -0.6949 0.000000
0.6610 -0.6949 0.000000
0.6949 -0.6949 0.000000
0.7288 -0.6949 0.000000
0.7627 -0.6949 0.000000
0.7966 -0.6949 0.000000
0.8305 -0.6949 0.000000
0.8644 -0.6949 0.000000
0.8983 -0.6949 0.000000
0.9322 -0.6949 0.000000
0.9661 -0.6949 0.000000
1.0000 -0.6949 0.000000

-1.0000 -0.6610 0.000000
-0.9661 -0.6610 0.000000
-0.9322 -0.6610 0.000000
-0.8983 -0.6610 0.000000
-0.8644 -0.6610 0.000000
-0.8305 -0.6610 0.000000
-0.7966 -0.6610 0.000000
-0.7627 -0.6610 0.000000
-0.7288 -0.6610 0.000000
-0.6949 -0.6610 0.000000
-0.6610 -0.6610 0.000000
-0.6271 -0.6610 0.000000
-0.5932 -0.6610 0.000000
-0.5593 -0.6610 0.000000
-0.5254 -0.6610 0.000000
-0.4915 -0.6610 0.000000
-0.4576 -0.6610 0.000000
-0.4237 -0.6610 0.000000
-0.3898 -0.6610 0.000000
-0.3559 -0.6610 0.000000
-0.3220 -0.6610 0.000000
-0.2881 -0.6610 0.000000
-0.2542 -0.6610 0.000000
-0.2203 -0.6610 0.000000
-0.1864 -0.6610 0.000000
-0.1525 -0.6610 0.000000
-0.1186 -0.6610 0.000033
-0.0847 -0.6610 0.000308
-0.0508 -0.6610 0.001119
-0.0169 -0.6610 0.002652
0.0169 -0.6610 0.004902
0.0508 -0.6610 0.007664
0.0847 -0.6610 0.010588
0.1186 -0.6610 0.013252
0.1525 -0.6610 0.015251
0.1864 -0.6610 0.016273
0.2203 -0.6610 0.016157
0.2542 -0.6610 0.014921
0.2881 -0.6610 0.012760
0.3220 -0.6610 0.010010
0.3559 -0.6610 0.007086
0.3898 -0.6610 0.004402
0.4237 -0.6610 0.002285
0.4576 -0.6610 0.000902
0.4915 -0.6610 0.000219
0.5254 -0.6610 0.000016
0.5593 -0.6610 0.000000
0.5932 -0.6610 0.000000
0.6271 -0.6610 0.000000
0.6610 -0.6610 0.000000
0.6949 -0.6610 0.000000
0.7288 -0.6610 0.000000
0.7627 -0.6610 0.000000
0.7966 -0.6610 0.000000
0.8305 -0.6610 0.000000
0.8644 -0.6610 0.000000
0.8983 -0.6610 0.000000
0.9322 -0.6610 0.000000
0.9661 -0.6610 0.000000
1.0000 -0.6610 0.000000

-1.0000 -0.6271 0.000000
-0.9661 -0.6271 0.000000
-0.9322 -0.6271 0.000000
-0.8983 -0.6271 0.000000
-0.8644 -0.6271 0.000000
-0.8305 -0.6271 0.000000
-0.7966 -0.6271 0.000000
-0.7627 -0.6271 0.000000
-0.7288 -0.6271 0.000000
-0.6949 -0.6271 0.000000
-0.6610 -0.6271 0.000000
-0.6271 -0.6271 0.000000
-0.5932 -0.6271 0.000000
-0.5593 -0.6271 0.000000
-0.5254 -0.6271 0.000000
-0.4915 -0.6271 0.000000
-0.4576 -0.6271 0.000000
-0.4237 -0.6271 0.000000
-0.3898 -0.6271 0.000000
-0.3559 -0.6271 0.000000
-0.3220 -0.6271 0.000000
-0.2881 -0.6271 0.000000
-0.2542 -0.6271 0.000000
-0.2203 -0.6271 0.000000
-0.1864 -0.6271 0.000000
-0.1525 -0.6271 0.000059
-0.1186 -0.6271 0.000519
-0.0847 -0.6271 0.001862
-0.0508 -0.6271 0.004442
-0.0169 -0.6271 0.008341
0.0169 -0.6271 0.013344
0.0508 -0.6271 0.018977
0.0847 -0.6271 0.024604
0.1186 -0.6271 0.029537
0.1525 -0.6271 0.033149
0.1864 -0.6271 0.034971
0.2203 -0.6271 0.034765
0.2542 -0.6271 0.032558
0.2881 -0.6271 0.028638
0.3220 -0.6271 0.023512
0.3559 -0.6271 0.017829
0.3898 -0.6271 0.012275
0.4237 -0.6271 0.007462
0.4576 -0.6271 0.003819
0.4915 -0.6271 0.001502
0.5254 -0.6271 0.000371
0.5593 -0.6271 0.000030
0.5932 -0.6271 0.000000
0.6271 -0.6271 0.000000
0.6610 -0.6271 0.000000
0.6949 -0.6271 0.000000
0.7288 -0.6271 0.000000
0.7627 -0.6271 0.000000
0.7966 -0.6271 0.000000
0.8305 -0.6271 0.000000
0.8644 -0.6271 0.000000
0.8983 -0.6271 0.000000
0.9322 -0.6271 0.000000
0.9661 -0.6271 0.000000
1.0000 -0.6271 0.000000

-1.0000 -0.5932 0.000000
-0.9661 -0.5932 0.000000
-0.9322 -0.5932 0.000000
-0.8983 -0.5932 0.000000
-0.8644 -0.5932 0.000000
-0.8305 -0.5932 0.000000
-0.7966 -0.5932 0.000000
-0.7627 -0.5932 0.000000
-0.7288 -0.5932 0.000000
-0.6949 -0.5932 0.000000
-0.6610 -0.5932 0.000000
-0.6271 -0.5932 0.000000
-0.5932 -0.5932 0.000000
-0.5593 -0.5932 0.000000
-0.5254 -0.5932 0.000000
-0.4915 -0.5932 0.000000
-0.4576 -0.5932 0.000000
-0.4237 -0.5932 0.000000
-0.3898 -0.5932 0.000000
-0.3559 -0.5932 0.000000
-0.3220 -0.5932 0.000000
-0.2881 -0.5932 0.000000
-0.2542 -0.5932 0.000000
-0.2203 -0.5932 0.000000
-0.1864 -0.5932 0.000062
-0.1525 -0.5932 0.000628
-0.1186 -0.5932 0.002407
-0.0847 -0.5932 0.006000
-0.0508 -0.5932 0.011680
-0.0169 -0.5932 0.019315
0.0169 -0.5932 0.028385
0.0508 -0.5932 0.038078
0.0847 -0.5932 0.047416
0.1186 -0.5932 0.055400
0.1525 -0.5932 0.061152
0.1864 -0.5932 0.064028
0.2203 -0.5932 0.063703
0.2542 -0.5932 0.060215
0.2881 -0.5932 0.053957
0.3220 -0.5932 0.045626
0.3559 -0.5932 0.036135
0.3898 -0.5932 0.026492
0.4237 -0.5932 0.017651
0.4576 -0.5932 0.010378
0.4915 -0.5932 0.005117
0.5254 -0.5932 0.001922
0.5593 -0.5932 0.000441
0.5932 -0.5932 0.000030
0.6271 -0.5932 0.000000
0.6610 -0.5932 0.000000
0.6949 -0.5932 0.000000
0.7288 -0.5932 0.000000
0.7627 -0.5932 0.000000
0.7966 -0.5932 0.000000
0.8305 -0.5932 0.000000
0.8644 -0.5932 0.000000
0.8983 -0.5932 0.000000
0.9322 -0.5932 0.000000
0.9661 -0.5932 0.000000
1.0000 -0.5932 0.000000

-1.0000 -0.5593 0.000000
-0.9661 -0.5593 0.000000
-0.9322 -0.5593 0.000000
-0.8983 -0.5593 0.000000
-0.8644 -0.5593 0.000000
-0.8305 -0.5593 0.000000
-0.7966 -0.5593 0.000000
-0.7627 -0.5593 0.000000
-0.7288 -0.5593 0.000000
-0.6949 -0.5593 0.000000
-0.6610 -0.5593 0.000000
-0.6271 -0.5593 0.000000
-0.5932 -0.5593 0.000000
-0.5593 -0.5593 0.000000
-0.5254 -0.5593 0.000000
-0.4915 -0.5593 0.000000
-0.4576 -0.5593 0.000000
-0.4237 -0.5593 0.000000
-0.3898 -0.5593 0.000000
-0.3559 -0.5593 0.000000
-0.3220 -0.5593 0.000000
-0.2881 -0.5593 0.000000
-0.2542 -0.5593 0.000000
-0.2203 -0.5593 0.000038
-0.1864 -0.5593 0.000571
-0.1525 -0.5593 0.002526
-0.1186 -0.5593 0.006822
-0.0847 -0.5593 0.014038
-0.0508 -0.5593 0.024256
-0.0169 -0.5593 0.037038
0.0169 -0.5593 0.051492
0.0508 -0.5593 0.066408
0.0847 -0.5593 0.080426
0.1186 -0.5593 0.092207
0.1525 -0.5593 0.100597
0.1864 -0.5593 0.104766
0.2203 -0.5593 0.104296
0.2542 -0.5593 0.099236
0.2881 -0.5593 0.090089
0.3220 -0.5593 0.077760
0.3559 -0.5593 0.063452
0.3898 -0.5593 0.048522
0.4237 -0.5593 0.034314
0.4576 -0.5593 0.021986
0.4915 -0.5593 0.012350
0.5254 -0.5593 0.005741
0.5593 -0.5593 0.001974
0.5932 -0.5593 0.000383
0.6271 -0.5593 0.000015
0.6610 -0.5593 0.000000
0.6949 -0.5593 0.000000
0.7288 -0.5593 0.000000
0.7627 -0.5593 0.000000
0.7966 -0.5593 0.000000
0.8305 -0.5593 0.000000
0.8644 -0.5593 0.000000
0.8983 -0.5593 0.000000
0.9322 -0.5593 0.000000
0.9661 -0.5593 0.000000
1.0000 -0.5593 0.000000

-1.0000 -0.5254 0.000000
-0.9661 -0.5254 0.000000
-0.9322 -0.5254 0.000000
-0.8983 -0.5254 0.000000
-0.8644 -0.5254 0.000000
-0.8305 -0.5254 0.000000
-0.7966 -0.5254 0.000000
-0.7627 -0.5254 0.000000
-0.7288 -0.5254 0.000000
-0.6949 -0.5254 0.000000
-0.6610 -0.5254 0.000000
-0.6271 -0.5254 0.000000
-0.5932 -0.5254 0.000000
-0.5593 -0.5254 0.000000
-0.5254 -0.5254 0.000000
-0.4915 -0.5254 0.000000
-0.4576 -0.5254 0.000000
-0.4237 -0.5254 0.000000
-0.3898 -0.5254 0.000000
-0.3559 -0.5254 0.000000
-0.3220 -0.5254 0.000000
-0.2881 -0.5254 0.000000
-0.2542 -0.5254 0.000011
-0.2203 -0.5254 0.000383
-0.1864 -0.5254 0.002169
-0.1525 -0.5254 0.006635
-0.1186 -0.5254 0.014768
-0.0847 -0.5254 0.027016
-0.0508 -0.5254 0.043181
-0.0169 -0.5254 0.062450
0.0169 -0.5254 0.083507
0.0508 -0.5254 0.104708
0.0847 -0.5254 0.124278
0.1186 -0.5254 0.140519
0.1525 -0.5254 0.151989
0.1864 -0.5254 0.157661
0.2203 -0.5254 0.157023
0.2542 -0.5254 0.150133
0.2881 -0.5254 0.137611
0.3220 -0.5254 0.120579
0.3559 -0.5254 0.100541
0.3898 -0.5254 0.079229
0.4237 -0.5254 0.058405
0.4576 -0.5254 0.039666
0.4915 -0.5254 0.024237
0.5254 -0.5254 0.012818
0.5593 -0.5254 0.005473
0.5932 -0.5254 0.001637
0.6271 -0.5254 0.000236
0.6610 -0.5254 0.000003
0.6949 -0.5254 0.000000
0.7288 -0.5254 0.000000
0.7627 -0.5254 0.000000
0.7966 -0.5254 0.000000
0.8305 -0.5254 0.000000
0.8644 -0.5254 0.000000
0.8983 -0.5254 0.000000
0.9322 -0.5254 0.000000
0.9661 -0.5254 0.000000
1.0000 -0.5254 0.000000

-1.0000 -0.4915 0.000000
-0.9661 -0.4915 0.000000
-0.9322 -0.4915 0.000000
-0.8983 -0.4915 0.000000
-0.8644 -0.4915 0.000000
-0.8305 -0.4915 0.000000
-0.7966 -0.4915 0.000000
-0.7627 -0.4915 0.000000
-0.7288 -0.4915 0.000000
-0.6949 -0.4915 0.000000
-0.6610 -0.4915 0.000000
-0.6271 -0.4915 0.000000
-0.5932 -0.4915 0.000000
-0.5593 -0.4915 0.000000
-0.5254 -0.4915 0.000000
-0.4915 -0.4915 0.000000
-0.4576 -0.4915 0.000000
-0.4237 -0.4915 0.000000
-0.3898 -0.4915 0.000000
-0.3559 -0.4915 0.000000
-0.3220 -0.4915 0.000000
-0.2881 -0.4915 0.000000
-0.2542 -0.4915 0.000169
-0.2203 -0.4915 0.001487
-0.1864 -0.4915 0.005501
-0.1525 -0.4915 0.013668
-0.1186 -0.4915 0.026936
-0.0847 -0.4915 0.045533
-0.0508 -0.4915 0.068918
-0.0169 -0.4915 0.095852
0.0169 -0.4915 0.124562
0.0508 -0.4915 0.152943
0.0847 -0.4915 0.178792
0.1186 -0.4915 0.200040
0.1525 -0.4915 0.214951
0.1864 -0.4915 0.222299
0.2203 -0.4915 0.221473
0.2542 -0.4915 0.212543
0.2881 -0.4915 0.196248
0.3220 -0.4915 0.173928
0.3559 -0.4915 0.147399
0.3898 -0.4915 0.118776
0.4237 -0.4915 0.090260
0.4576 -0.4915 0.063908
0.4915 -0.4915 0.041403
0.5254 -0.4915 0.023852
0.5593 -0.4915 0.011647
0.5932 -0.4915 0.004407
0.6271 -0.4915 0.001059
0.6610 -0.4915 0.000088
0.6949 -0.4915 0.000000
0.7288 -0.4915 0.000000
0.7627 -0.4915 0.000000
0.7966 -0.4915 0.000000
0.8305 -0.4915 0.000000
0.8644 -0.4915 0.000000
0.8983 -0.4915 0.000000
0.9322 -0.4915 0.000000
0.9661 -0.4915 0.000000
1.0000 -0.4915 0.000000

-1.0000 -0.4576 0.000000
-0.9661 -0.4576 0.000000
-0.9322 -0.4576 0.000000
-0.8983 -0.4576 0.000000
-0.8644 -0.4576 0.000000
-0.8305 -0.4576 0.000000
-0.7966 -0.4576 0.000000
-0.7627 -0.4576 0.000000
-0.7288 -0.4576 0.000000
-0.6949 -0.4576 0.000000
-0.6610 -0.4576 0.000000
-0.6271 -0.4576 0.000000
-0.5932 -0.4576 0.000000
-0.5593 -0.4576 0.000000
-0.5254 -0.4576 0.000000
-0.4915 -0.4576 0.000000
-0.4576 -0.4576 0.000000
-0.4237 -0.4576 0.000000
-0.3898 -0.4576 0.000000
-0.3559 -0.4576 0.000000
-0.3220 -0.4576 0.000000
-0.2881 -0.4576 0.000035
-0.2542 -0.4576 0.000756
-0.2203 -0.4576 0.003795
-0.1864 -0.4576 0.011042
-0.1525 -0.4576 0.024036
-0.1186 -0.4576 0.043597
-0.0847 -0.4576 0.069671
-0.0508 -0.4576 0.101325
-0.0169 -0.4576 0.136871
0.0169 -0.4576 0.174054
0.0508 -0.4576 0.210301
0.0847 -0.4576 0.242976
0.1186 -0.4576 0.269635
0.1525 -0.4576 0.288253
0.1864 -0.4576 0.297401
0.2203 -0.4576 0.296374
0.2542 -0.4576 0.285251
0.2881 -0.4576 0.264889
0.3220 -0.4576 0.236849
0.3559 -0.4576 0.203254
0.3898 -0.4576 0.166608
0.4237 -0.4576 0.129552
0.4576 -0.4576 0.094619
0.4915 -0.4576 0.063968
0.5254 -0.4576 0.039149
0.5593 -0.4576 0.020926
0.5932 -0.4576 0.009173
0.6271 -0.4576 0.002909
0.6610 -0.4576 0.000488
0.6949 -0.4576 0.000012
0.7288 -0.4576 0.000000
0.7627 -0.4576 0.000000
0.7966 -0.4576 0.000000
0.8305 -0.4576 0.000000
0.8644 -0.4576 0.000000
0.8983 -0.4576 0.000000
0.9322 -0.4576 0.000000
0.9661 -0.4576 0.000000
1.0000 -0.4576 0.000000

-1.0000 -0.4237 0.000000
-0.9661 -0.4237 0.000000
-0.9322 -0.4237 0.000000
-0.8983 -0.4237 0.000000
-0.8644 -0.4237 0.000000
-0.8305 -0.4237 0.000000
-0.7966 -0.4237 0.000000
-0.7627 -0.4237 0.000000
-0.7288 -0.4237 0.000000
-0.6949 -0.4237 0.000000
-0.6610 -0.4237 0.000000
-0.6271 -0.4237 0.000000
-0.5932 -0.4237 0.000000
-0.5593 -0.4237 0.000000
-0.5254 -0.4237 0.000000
-0.4915 -0.4237 0.000000
-0.4576 -0.4237 0.000000
-0.4237 -0.4237 0.000000
-0.3898 -0.4237 0.000000
-0.3559 -0.4237 0.000000
-0.3220 -0.4237 0.000001
-0.2881 -0.4237 0.000238
-0.2542 -0.4237 0.002058
-0.2203 -0.4237 0.007607
-0.1864 -0.4237 0.019006
-0.1525 -0.4237 0.037783
-0.1186 -0.4237 0.064567
-0.0847 -0.4237 0.098978
-0.0508 -0.4237 0.139671
-0.0169 -0.4237 0.184490
0.0169 -0.4237 0.230699
0.0508 -0.4237 0.275256
0.0847 -0.4237 0.315097
0.1186 -0.4237 0.347415
0.1525 -0.4237 0.369895
0.1864 -0.4237 0.380917
0.2203 -0.4237 0.379680
0.2542 -0.4237 0.366275
0.2881 -0.4237 0.341673
0.3220 -0.4237 0.307647
0.3559 -0.4237 0.266626
0.3898 -0.4237 0.221490
0.4237 -0.4237 0.175322
0.4576 -0.4237 0.131124
0.4915 -0.4237 0.091537
0.5254 -0.4237 0.058573
0.5593 -0.4237 0.033392
0.5932 -0.4237 0.016173
0.6271 -0.4237 0.006091
0.6610 -0.4237 0.001468
0.6949 -0.4237 0.000125
0.7288 -0.4237 0.000000
0.7627 -0.4237 0.000000
0.7966 -0.4237 0.000000
0.8305 -0.4237 0.000000
0.8644 -0.4237 0.000000
0.8983 -0.4237 0.000000
0.9322 -0.4237 0.000000
0.9661 -0.4237 0.000000
1.0000 -0.4237 0.000000

-1.0000 -0.3898 0.000000
-0.9661 -0.3898 0.000000
-0.9322 -0.3898 0.000000
-0.8983 -0.3898 0.000000
-0.8644 -0.3898 0.000000
-0.8305 -0.3898 0.000000
-0.7966 -0.3898 0.000000
-0.7627 -0.3898 0.000000
-0.7288 -0.3898 0.000000
-0.6949 -0.3898 0.000000
-0.6610 -0.3898 0.000000
-0.6271 -0.3898 0.000000
-0.5932 -0.3898 0.000000
-0.5593 -0.3898 0.000000
-0.5254 -0.3898 0.000000
-0.4915 -0.3898 0.000000
-0.4576 -0.3898 0.000000
-0.4237 -0.3898 0.000000
-0.3898 -0.3898 0.000000
-0.3559 -0.3898 0.000000
-0.3220 -0.3898 0.000026
-0.2881 -0.3898 0.000772
-0.2542 -0.3898 0.004256
-0.2203 -0.3898 0.013017
-0.1864 -0.3898 0.029304
-0.1525 -0.3898 0.054572
-0.1186 -0.3898 0.089218
-0.0847 -0.3898 0.132515
-0.0508 -0.3898 0.182692
-0.0169 -0.3898 0.237132
0.0169 -0.3898 0.292624
0.0508 -0.3898 0.345673
0.0847 -0.3898 0.392803
0.1186 -0.3898 0.430855
0.1525 -0.3898 0.457242
0.1864 -0.3898 0.470155
0.2203 -0.3898 0.468707
0.2542 -0.3898 0.452997
0.2881 -0.3898 0.424105
0.3220 -0.3898 0.384009
0.3559 -0.3898 0.335428
0.3898 -0.3898 0.281607
0.4237 -0.3898 0.226051
0.4576 -0.3898 0.172222
0.4915 -0.3898 0.123234
0.5254 -0.3898 0.081558
0.5593 -0.3898 0.048765
0.5932 -0.3898 0.025361
0.6271 -0.3898 0.010726
0.6610 -0.3898 0.003219
0.6949 -0.3898 0.000482
0.7288 -0.3898 0.000007
0.7627 -0.3898 0.000000
0.7966 -0.3898 0.000000
0.8305 -0.3898 0.000000
0.8644 -0.3898 0.000000
0.8983 -0.3898 0.000000
0.9322 -0.3898 0.000000
0.9661 -0.3898 0.000000
1.0000 -0.3898 0.000000

-1.0000 -0.3559 0.000000
-0.9661 -0.3559 0.000000
-0.9322 -0.3559 0.000000
-0.8983 -0.3559 0.000000
-0.8644 -0.3559 0.000000
-0.8305 -0.3559 0.000000
-0.7966 -0.3559 0.000000
-0.7627 -0.3559 0.000000
-0.7288 -0.3559 0.000000
-0.6949 -0.3559 0.000000
-0.6610 -0.3559 0.000000
-0.6271 -0.3559 0.000000
-0.5932 -0.3559 0.000000
-0.5593 -0.3559 0.000000
-0.5254 -0.3559 0.000000
-0.4915 -0.3559 0.000000
-0.4576 -0.3559 0.000000
-0.4237 -0.3559 0.000000
-0.3898 -0.3559 0.000000
-0.3559 -0.3559 0.000000
-0.3220 -0.3559 0.000143
-0.2881 -0.3559 0.001747
-0.2542 -0.3559 0.007388
-0.2203 -0.3559 0.019888
-0.1864 -0.3559 0.041556
-0.1525 -0.3559 0.073728
-0.1186 -0.3559 0.116546
-0.0847 -0.3559 0.168930
-0.0508 -0.3559 0.228693
-0.0169 -0.3559 0.292769
0.0169 -0.3559 0.357498
0.0508 -0.3559 0.418953
0.0847 -0.3559 0.473270
0.1186 -0.3559 0.516960
0.1525 -0.3559 0.547180
0.1864 -0.3559 0.561949
0.2203 -0.3559 0.560293
0.2542 -0.3559 0.542323
0.2881 -0.3559 0.509220
0.3220 -0.3559 0.463153
0.3559 -0.3559 0.407113
0.3898 -0.3559 0.344687
0.4237 -0.3559 0.279779
0.4576 -0.3559 0.216287
0.4915 -0.3559 0.157778
0.5254 -0.3559 0.107166
0.5593 -0.3559 0.066429
0.5932 -0.3559 0.036408
0.6271 -0.3559 0.016717
0.6610 -0.3559 0.005798
0.6949 -0.3559 0.001195
0.7288 -0.3559 0.000064
0.7627 -0.3559 0.000000
0.7966 -0.3559 0.000000
0.8305 -0.3559 0.000000
0.8644 -0.3559 0.000000
0.8983 -0.3559 0.000000
0.9322 -0.3559 0.000000
0.9661 -0.3559 0.000000
1.0000 -0.3559 0.000000

-1.0000 -0.3220 0.000000
-0.9661 -0.3220 0.000000
-0.9322 -0.3220 0.000000
-0.8983 -0.3220 0.000000
-0.8644 -0.3220 0.000000
-0.8305 -0.3220 0.000000
-0.7966 -0.3220 0.000000
-0.7627 -0.3220 0.000000
-0.7288 -0.3220 0.000000
-0.6949 -0.3220 0.000000
-0.6610 -0.3220 0.000000
-0.6271 -0.3220 0.000000
-0.5932 -0.3220 0.000000
-0.5593 -0.3220 0.000000
-0.5254 -0.3220 0.000000
-0.4915 -0.3220 0.000000
-0.4576 -0.3220 0.000000
-0.4237 -0.3220 0.000000
-0.3898 -0.3220 0.000000
-0.3559 -0.3220 0.000003
-0.3220 -0.3220 0.000411
-0.2881 -0.3220 0.003182
-0.2542 -0.3220 0.011329
-0.2203 -0.3220 0.027873
-0.1864 -0.3220 0.055133
-0.1525 -0.3220 0.094300
-0.1186 -0.3220 0.145254
-0.0847 -0.3220 0.206571
-0.0508 -0.3220 0.275672
-0.0169 -0.3220 0.349068
0.0169 -0.3220 0.422683
0.0508 -0.3220 0.492191
0.0847 -0.3220 0.553373
0.1186 -0.3220 0.602437
0.1525 -0.3220 0.636305
0.1864 -0.3220 0.652837
0.2203 -0.3220 0.650985
0.2542 -0.3220 0.630865
0.2881 -0.3220 0.593754
0.3220 -0.3220 0.541994
0.3559 -0.3220 0.478825
0.3898 -0.3220 0.408149
0.4237 -0.3220 0.334235
0.4576 -0.3220 0.261386
0.4915 -0.3220 0.193588
0.5254 -0.3220 0.134170
0.5593 -0.3220 0.085500
0.5932 -0.3220 0.048748
0.6271 -0.3220 0.023767
0.6610 -0.3220 0.009118
0.6949 -0.3220 0.002300
0.7288 -0.3220 0.000226
0.7627 -0.3220 0.000000
0.7966 -0.3220 0.000000
0.8305 -0.3220 0.000000
0.8644 -0.3220 0.000000
0.8983 -0.3220 0.000000
0.9322 -0.3220 0.000000
0.9661 -0.3220 0.000000
1.0000 -0.3220 0.000000

-1.0000 -0.2881 0.000000
-0.9661 -0.2881 0.000000
-0.9322 -0.2881 0.000000
-0.8983 -0.2881 0.000000
-0.8644 -0.2881 0.000000
-0.8305 -0.2881 0.000000
-0.7966 -0.2881 0.000000
-0.7627 -0.2881 0.000000
-0.7288 -0.2881 0.000000
-0.6949 -0.2881 0.000000
-0.6610 -0.2881 0.000000
-0.6271 -0.2881 0.000000
-0.5932 -0.2881 0.000000
-0.5593 -0.2881 0.000000
-0.5254 -0.2881 0.000000
-0.4915 -0.2881 0.000000
-0.4576 -0.2881 0.000000
-0.4237 -0.2881 0.000000
-0.3898 -0.2881 0.000000
-0.3559 -0.2881 0.000023
-0.3220 -0.2881 0.000850
-0.2881 -0.2881 0.004998
-0.2542 -0.2881 0.015815
-0.2203 -0.2881 0.036460
-0.1864 -0.2881 0.069227
-0.1525 -0.2881 0.115149
-0.1186 -0.2881 0.173858
-0.0847 -0.2881 0.243608
-0.0508 -0.2881 0.321457
-0.0169 -0.2881 0.403539
0.0169 -0.2881 0.485398
0.0508 -0.2881 0.562355
0.0847 -0.2881 0.629870
0.1186 -0.2881 0.683882
0.1525 -0.2881 0.721105
0.1864 -0.2881 0.739258
0.2203 -0.2881 0.737224
0.2542 -0.2881 0.715129
0.2881 -0.2881 0.674331
0.3220 -0.2881 0.617326
0.3559 -0.2881 0.547578
0.3898 -0.2881 0.469268
0.4237 -0.2881 0.386992
0.4576 -0.2881 0.305414
0.4915 -0.2881 0.228900
0.5254 -0.2881 0.161158
0.5593 -0.2881 0.104910
0.5932 -0.2881 0.061634
0.6271 -0.2881 0.031419
0.6610 -0.2881 0.012957
0.6949 -0.2881 0.003745
0.7288 -0.2881 0.000520
0.7627 -0.2881 0.000005
0.7966 -0.2881 0.000000
0.8305 -0.2881 0.000000
0.8644 -0.2881 0.000000
0.8983 -0.2881 0.000000
0.9322 -0.2881 0.000000
0.9661 -0.2881 0.000000
1.0000 -0.2881 0.000000

-1.0000 -0.2542 0.000000
-0.9661 -0.2542 0.000000
-0.9322 -0.2542 0.000000
-0.8983 -0.2542 0.000000
-0.8644 -0.2542 0.000000
-0.8305 -0.2542 0.000000
-0.7966 -0.2542 0.000000
-0.7627 -0.2542 0.000000
-0.7288 -0.2542 0.000000
-0.6949 -0.2542 0.000000
-0.6610 -0.2542 0.000000
-0.6271 -0.2542 0.000000
-0.5932 -0.2542 0.000000
-0.5593 -0.2542 0.000000
-0.5254 -0.2542 0.000000
-0.4915 -0.2542 0.000000
-0.4576 -0.2542 0.000000
-0.4237 -0.2542 0.000000
-0.3898 -0.2542 0.000000
-0.3559 -0.2542 0.000075
-0.3220 -0.2542 0.001430
-0.2881 -0.2542 0.007031
-0.2542 -0.2542 0.020482
-0.2203 -0.2542 0.045032
-0.1864 -0.2542 0.082926
-0.1525 -0.2542 0.135051
-0.1186 -0.2542 0.200804
-0.0847 -0.2542 0.278158
-0.0508 -0.2542 0.363852
-0.0169 -0.2542 0.453688
0.0169 -0.2542 0.542883
0.0508 -0.2542 0.626450
0.0847 -0.2542 0.699574
0.1186 -0.2542 0.757963
0.1525 -0.2542 0.798151
0.1864 -0.2542 0.817735
0.2203 -0.2542 0.815541
0.2542 -0.2542 0.791701
0.2881 -0.2542 0.747644
0.3220 -0.2542 0.686001
0.3559 -0.2542 0.610423
0.3898 -0.2542 0.525335
0.4237 -0.2542 0.435614
0.4576 -0.2542 0.346237
0.4915 -0.2542 0.261900
0.5254 -0.2542 0.186641
0.5593 -0.2542 0.123495
0.5932 -0.2542 0.074216
0.6271 -0.2542 0.039108
0.6610 -0.2542 0.016997
0.6949 -0.2542 0.005398
0.7288 -0.2542 0.000931
0.7627 -0.2542 0.000027
0.7966 -0.2542 0.000000
0.8305 -0.2542 0.000000
0.8644 -0.2542 0.000000
0.8983 -0.2542 0.000000
0.9322 -0.2542 0.000000
0.9661 -0.2542 0.000000
1.0000 -0.2542 0.000000

-1.0000 -0.2203 0.000000
-0.9661 -0.2203 0.000000
-0.9322 -0.2203 0.000000
-0.8983 -0.2203 0.000000
-0.8644 -0.2203 0.000000
-0.8305 -0.2203 0.000000
-0.7966 -0.2203 0.000000
-0.7627 -0.2203 0.000000
-0.7288 -0.2203 0.000000
-0.6949 -0.2203 0.000000
-0.6610 -0.2203 0.000000
-0.6271 -0.2203 0.000000
-0.5932 -0.2203 0.000000
-0.5593 -0.2203 0.000000
-0.5254 -0.2203 0.000000
-0.4915 -0.2203 0.000000
-0.4576 -0.2203 0.000000
-0.4237 -0.2203 0.000000
-0.3898 -0.2203 0.000000
-0.3559 -0.2203 0.000157
-0.3220 -0.2203 0.002076
-0.2881 -0.2203 0.009066
-0.2542 -0.2203 0.024916
-0.2203 -0.2203 0.052932
-0.1864 -0.2203 0.095306
-0.1525 -0.2203 0.152790
-0.1186 -0.2203 0.224585
-0.0847 -0.2203 0.308422
-0.0508 -0.2203 0.400775
-0.0169 -0.2203 0.497171
0.0169 -0.2203 0.592556
0.0508 -0.2203 0.681690
0.0847 -0.2203 0.759531
0.1186 -0.2203 0.821596
0.1525 -0.2203 0.864271
0.1864 -0.2203 0.885057
0.2203 -0.2203 0.882729
0.2542 -0.2203 0.857425
0.2881 -0.2203 0.810633
0.3220 -0.2203 0.745092
0.3559 -0.2203 0.664611
0.3898 -0.2203 0.573812
0.4237 -0.2203 0.477806
0.4576 -0.2203 0.381827
0.4915 -0.2203 0.290845
0.5254 -0.2203 0.209170
0.5593 -0.2203 0.140101
0.5932 -0.2203 0.085624
0.6271 -0.2203 0.046231
0.6610 -0.2203 0.020866
0.6949 -0.2203 0.007078
0.7288 -0.2203 0.001406
0.7627 -0.2203 0.000068
0.7966 -0.2203 0.000000
0.8305 -0.2203 0.000000
0.8644 -0.2203 0.000000
0.8983 -0.2203 0.000000
0.9322 -0.2203 0.000000
0.9661 -0.2203 0.000000
1.0000 -0.2203 0.000000

-1.0000 -0.1864 0.000000
-0.9661 -0.1864 0.000000
-0.9322 -0.1864 0.000000
-0.8983 -0.1864 0.000000
-0.8644 -0.1864 0.000000
-0.8305 -0.1864 0.000000
-0.7966 -0.1864 0.000000
-0.7627 -0.1864 0.000000
-0.7288 -0.1864 0.000000
-0.6949 -0.1864 0.000000
-0.6610 -0.1864 0.000000
-0.6271 -0.1864 0.000000
-0.5932 -0.1864 0.000000
-0.5593 -0.1864 0.000000
-0.5254 -0.1864 0.000000
-0.4915 -0.1864 0.000000
-0.4576 -0.1864 0.000000
-0.4237 -0.1864 0.000000
-0.3898 -0.1864 0.000000
-0.3559 -0.1864 0.000254
-0.3220 -0.1864 0.002691
-0.2881 -0.1864 0.010867
-0.2542 -0.1864 0.028704
-0.2203 -0.1864 0.059534
-0.1864 -0.1864 0.105506
-0.1525 -0.1864 0.167261
-0.1186 -0.1864 0.243843
-0.0847 -0.1864 0.332794
-0.0508 -0.1864 0.430384
-0.0169 -0.1864 0.531926
0.0169 -0.1864 0.632157
0.0508 -0.1864 0.725642
0.0847 -0.1864 0.807166
0.1186 -0.1864 0.872099
0.1525 -0.1864 0.916715
0.1864 -0.1864 0.938436
0.2203 -0.1864 0.936004
0.2542 -0.1864 0.909559
0.2881 -0.1864 0.860634
0.3220 -0.1864 0.792051
0.3559 -0.1864 0.707742
0.3898 -0.1864 0.612477
0.4237 -0.1864 0.511549
0.4576 -0.1864 0.410389
0.4915 -0.1864 0.314178
0.5254 -0.1864 0.227438
0.5593 -0.1864 0.153671
0.5932 -0.1864 0.095047
0.6271 -0.1864 0.052205
0.6610 -0.1864 0.024189
0.6949 -0.1864 0.008581
0.7288 -0.1864 0.001870
0.7627 -0.1864 0.000122
0.7966 -0.1864 0.000000
0.8305 -0.1864 0.000000
0.8644 -0.1864 0.000000
0.8983 -0.1864 0.000000
0.9322 -0.1864 0.000000
0.9661 -0.1864 0.000000
1.0000 -0.1864 0.000000

-1.0000 -0.1525 0.000000
-0.9661 -0.1525 0.000000
-0.9322 -0.1525 0.000000
-0.8983 -0.1525 0.000000
-0.8644 -0.1525 0.000000
-0.8305 -0.1525 0.000000
-0.7966 -0.1525 0.000000
-0.7627 -0.1525 0.000000
-0.7288 -0.1525 0.000000
-0.6949 -0.1525 0.000000
-0.6610 -0.1525 0.000000
-0.6271 -0.1525 0.000000
-0.5932 -0.1525 0.000000
-0.5593 -0.1525 0.000000
-0.5254 -0.1525 0.000000
-0.4915 -0.1525 0.000000
-0.4576 -0.1525 0.000000
-0.4237 -0.1525 0.000000
-0.3898 -0.1525 0.000001
-0.3559 -0.1525 0.000341
-0.3220 -0.1525 0.003175
-0.2881 -0.1525 0.012221
-0.2542 -0.1525 0.031481
-0.2203 -0.1525 0.064307
-0.1864 -0.1525 0.112808
-0.1525 -0.1525 0.177549
-0.1186 -0.1525 0.257465
-0.0847 -0.1525 0.349969
-0.0508 -0.1525 0.451187
-0.0169 -0.1525 0.556288
0.0169 -0.1525 0.659867
0.0508 -0.1525 0.756356
0.0847 -0.1525 0.840419
0.1186 -0.1525 0.907328
0.1525 -0.1525 0.953280
0.1864 -0.1525 0.975646
0.2203 -0.1525 0.973142
0.2542 -0.1525 0.945911
0.2881 -0.1525 0.895517
0.3220 -0.1525 0.824838
0.3559 -0.1525 0.737888
0.3898 -0.1525 0.639542
0.4237 -0.1525 0.535212
0.4576 -0.1525 0.430467
0.4915 -0.1525 0.330631
0.5254 -0.1525 0.240371
0.5593 -0.1525 0.163330
0.5932 -0.1525 0.101803
0.6271 -0.1525 0.056534
0.6610 -0.1525 0.026636
0.6949 -0.1525 0.009718
0.7288 -0.1525 0.002241
0.7627 -0.1525 0.000174
0.7966 -0.1525 0.000000
0.8305 -0.1525 0.000000
0.8644 -0.1525 0.000000
0.8983 -0.1525 0.000000
0.9322 -0.1525 0.000000
0.9661 -0.1525 0.000000
1.0000 -0.1525 0.000000

-1.0000 -0.1186 0.000000
-0.9661 -0.1186 0.000000
-0.9322 -0.1186 0.000000
-0.8983 -0.1186 0.000000
-0.8644 -0.1186 0.000000
-0.8305 -0.1186 0.000000
-0.7966 -0.1186 0.000000
-0.7627 -0.1186 0.000000
-0.7288 -0.1186 0.000000
-0.6949 -0.1186 0.000000
-0.6610 -0.1186 0.000000
-0.6271 -0.1186 0.000000
-0.5932 -0.1186 0.000000
-0.5593 -0.1186 0.000000
-0.5254 -0.1186 0.000000
-0.4915 -0.1186 0.000000
-0.4576 -0.1186 0.000000
-0.4237 -0.1186 0.000000
-0.3898 -0.1186 0.000001
-0.3559 -0.1186 0.000393
-0.3220 -0.1186 0.003446
-0.2881 -0.1186 0.012961
-0.2542 -0.1186 0.032979
-0.2203 -0.1186 0.066859
-0.1864 -0.1186 0.116692
-0.1525 -0.1186 0.182998
-0.1186 -0.1186 0.264659
-0.0847 -0.1186 0.359018
-0.0508 -0.1186 0.462129
-0.0169 -0.1186 0.569086
0.0169 -0.1186 0.674408
0.0508 -0.1186 0.772459
0.0847 -0.1186 0.857843
0.1186 -0.1186 0.925780
0.1525 -0.1186 0.972427
0.1864 -0.1186 0.995129
0.2203 -0.1186 0.992587
0.2542 -0.1186 0.964947
0.2881 -0.1186 0.913789
0.3220 -0.1186 0.842021
0.3559 -0.1186 0.753696
0.3898 -0.1186 0.653746
0.4237 -0.1186 0.547645
0.4576 -0.1186 0.441032
0.4915 -0.1186 0.339304
0.5254 -0.1186 0.247205
0.5593 -0.1186 0.168450
0.5932 -0.1186 0.105400
0.6271 -0.1186 0.058852
0.6610 -0.1186 0.027959
0.6949 -0.1186 0.010342
0.7288 -0.1186 0.002451
0.7627 -0.1186 0.000205
0.7966 -0.1186 0.000000
0.8305 -0.1186 0.000000
0.8644 -0.1186 0.000000
0.8983 -0.1186 0.000000
0.9322 -0.1186 0.000000
0.9661 -0.1186 0.000000
1.0000 -0.1186 0.000000

-1.0000 -0.0847 0.000000
-0.9661 -0.0847 0.000000
-0.9322 -0.0847 0.000000
-0.8983 -0.0847 0.000000
-0.8644 -0.0847 0.000000
-0.8305 -0.0847 0.000000
-0.7966 -0.0847 0.000000
-0.7627 -0.0847 0.000000
-0.7288 -0.0847 0.000000
-0.6949 -0.0847 0.000000
-0.6610 -0.0847 0.000000
-0.6271 -0.0847 0.000000
-0.5932 -0.0847 0.000000
-0.5593 -0.0847 0.000000
-0.5254 -0.0847 0.000000
-0.4915 -0.0847 0.000000
-0.4576 -0.0847 0.000000
-0.4237 -0.0847 0.000000
-0.3898 -0.0847 0.000001
-0.3559 -0.0847 0.000396
-0.3220 -0.0847 0.003460
-0.2881 -0.0847 0.012997
-0.2542 -0.0847 0.033052
-0.2203 -0.0847 0.066983
-0.1864 -0.0847 0.116879
-0.1525 -0.0847 0.183261
-0.1186 -0.0847 0.265005
-0.0847 -0.0847 0.359453
-0.0508 -0.0847 0.462655
-0.0169 -0.0847 0.569700
0.0169 -0.0847 0.675107
0.0508 -0.0847 0.773232
0.0847 -0.0847 0.858679
0.1186 -0.0847 0.926666
0.1525 -0.0847 0.973346
0.1864 -0.0847 0.996063
0.2203 -0.0847 0.993520
0.2542 -0.0847 0.965861
0.2881 -0.0847 0.914666
0.3220 -0.0847 0.842845
0.3559 -0.0847 0.754455
0.3898 -0.0847 0.654428
0.4237 -0.0847 0.548242
0.4576 -0.0847 0.441540
0.4915 -0.0847 0.339721
0.5254 -0.0847 0.247534
0.5593 -0.0847 0.168697
0.5932 -0.0847 0.105574
0.6271 -0.0847 0.058965
0.6610 -0.0847 0.028023
0.6949 -0.0847 0.010373
0.7288 -0.0847 0.002461
0.7627 -0.0847 0.000207
0.7966 -0.0847 0.000000
0.8305 -0.0847 0.000000
0.8644 -0.0847 0.000000
0.8983 -0.0847 0.000000
0.9322 -0.0847 0.000000
0.9661 -0.0847 0.000000
1.0000 -0.0847 0.000000

-1.0000 -0.0508 0.000000
-0.9661 -0.0508 0.000000
-0.9322 -0.0508 0.000000
-0.8983 -0.0508 0.000000
-0.8644 -0.0508 0.000000
-0.8305 -0.0508 0.000000
-0.7966 -0.0508 0.000000
-0.7627 -0.0508 0.000000
-0.7288 -0.0508 0.000000
-0.6949 -0.0508 0.000000
-0.6610 -0.0508 0.000000
-0.6271 -0.0508 0.000000
-0.5932 -0.0508 0.000000
-0.5593 -0.0508 0.000000
-0.5254 -0.0508 0.000000
-0.4915 -0.0508 0.000000
-0.4576 -0.0508 0.000000
-0.4237 -0.0508 0.000000
-0.3898 -0.0508 0.000001
-0.3559 -0.0508 0.000348
-0.3220 -0.0508 0.003212
-0.2881 -0.0508 0.012325
-0.2542 -0.0508 0.031692
-0.2203 -0.0508 0.064667
-0.1864 -0.0508 0.113357
-0.1525 -0.0508 0.178320
-0.1186 -0.0508 0.258483
-0.0847 -0.0508 0.351251
-0.0508 -0.0508 0.452738
-0.0169 -0.0508 0.558103
0.0169 -0.0508 0.661930
0.0508 -0.0508 0.758641
0.0847 -0.0508 0.842891
0.1186 -0.0508 0.909947
0.1525 -0.0508 0.955998
0.1864 -0.0508 0.978412
0.2203 -0.0508 0.975902
0.2542 -0.0508 0.948613
0.2881 -0.0508 0.898110
0.3220 -0.0508 0.827277
0.3559 -0.0508 0.740131
0.3898 -0.0508 0.641556
0.4237 -0.0508 0.536975
0.4576 -0.0508 0.431965
0.4915 -0.0508 0.331859
0.5254 -0.0508 0.241339
0.5593 -0.0508 0.164054
0.5932 -0.0508 0.102312
0.6271 -0.0508 0.056861
0.6610 -0.0508 0.026822
0.6949 -0.0508 0.009805
0.7288 -0.0508 0.002270
0.7627 -0.0508 0.000178
0.7966 -0.0508 0.000000
0.8305 -0.0508 0.000000
0.8644 -0.0508 0.000000
0.8983 -0.0508 0.000000
0.9322 -0.0508 0.000000
0.9661 -0.0508 0.000000
1.0000 -0.0508 0.000000

-1.0000 -0.0169 0.000000
-0.9661 -0.0169 0.000000
-0.9322 -0.0169 0.000000
-0.8983 -0.0169 0.000000
-0.8644 -0.0169 0.000000
-0.8305 -0.0169 0.000000
-0.7966 -0.0169 0.000000
-0.7627 -0.0169 0.000000
-0.7288 -0.0169 0.000000
-0.6949 -0.0169 0.000000
-0.6610 -0.0169 0.000000
-0.6271 -0.0169 0.000000
-0.5932 -0.0169 0.000000
-0.5593 -0.0169 0.000000
-0.5254 -0.0169 0.000000
-0.4915 -0.0169 0.000000
-0.4576 -0.0169 0.000000
-0.4237 -0.0169 0.000000
-0.3898 -0.0169 0.000000
-0.3559 -0.0169 0.000264
-0.3220 -0.0169 0.002746
-0.2881 -0.0169 0.011026
-0.2542 -0.0169 0.029032
-0.2203 -0.0169 0.060101
-0.1864 -0.0169 0.106377
-0.1525 -0.0169 0.168491
-0.1186 -0.0169 0.245474
-0.0847 -0.0169 0.334854
-0.0508 -0.0169 0.432882
-0.0169 -0.0169 0.534853
0.0169 -0.0169 0.635489
0.0508 -0.0169 0.729337
0.0847 -0.0169 0.811167
0.1186 -0.0169 0.876339
0.1525 -0.0169 0.921117
0.1864 -0.0169 0.942916
0.2203 -0.0169 0.940475
0.2542 -0.0169 0.913935
0.2881 -0.0169 0.864832
0.3220 -0.0169 0.795996
0.3559 -0.0169 0.711368
0.3898 -0.0169 0.615731
0.4237 -0.0169 0.514392
0.4576 -0.0169 0.412799
0.4915 -0.0169 0.316150
0.5254 -0.0169 0.228986
0.5593 -0.0169 0.154825
0.5932 -0.0169 0.095852
0.6271 -0.0169 0.052719
0.6610 -0.0169 0.024478
0.6949 -0.0169 0.008714
0.7288 -0.0169 0.001913
0.7627 -0.0169 0.000128
0.7966 -0.0169 0.000000
0.8305 -0.0169 0.000000
0.8644 -0.0169 0.000000
0.8983 -0.0169 0.000000
0.9322 -0.0169 0.000000
0.9661 -0.0169 0.000000
1.0000 -0.0169 0.000000

-1.0000 0.0169 0.000000
-0.9661 0.0169 0.000000
-0.9322 0.0169 0.000000
-0.8983 0.0169 0.000000
-0.8644 0.0169 0.000000
-0.8305 0.0169 0.000000
-0.7966 0.0169 0.000000
-0.7627 0.0169 0.000000
-0.7288 0.0169 0.000000
-0.6949 0.0169 0.000000
-0.6610 0.0169 0.000000
-0.6271 0.0169 0.000000
-0.5932 0.0169 0.000000
-0.5593 0.0169 0.000000
-0.5254 0.0169 0.000000
-0.4915 0.0169 0.000000
-0.4576 0.0169 0.000000
-0.4237 0.0169 0.000000
-0.3898 0.0169 0.000000
-0.3559 0.0169 0.000166
-0.3220 0.0169 0.002140
-0.2881 0.0169 0.009260
-0.2542 0.0169 0.025331
-0.2203 0.0169 0.053660
-0.1864 0.0169 0.096437
-0.1525 0.0169 0.154401
-0.1186 0.0169 0.226735
-0.0847 0.0169 0.311149
-0.0508 0.0169 0.404093
-0.0169 0.0169 0.501070
0.0169 0.0169 0.597004
0.0508 0.0169 0.686629
0.0847 0.0169 0.764887
0.1186 0.0169 0.827277
0.1525 0.0169 0.870172
0.1864 0.0169 0.891063
0.2203 0.0169 0.888724
0.2542 0.0169 0.863291
0.2881 0.0169 0.816257
0.3220 0.0169 0.750372
0.3559 0.0169 0.669458
0.3898 0.0169 0.578154
0.4237 0.0169 0.481591
0.4576 0.0169 0.385027
0.4915 0.0169 0.293454
0.5254 0.0169 0.211209
0.5593 0.0169 0.141610
0.5932 0.0169 0.086668
0.6271 0.0169 0.046889
0.6610 0.0169 0.021229
0.6949 0.0169 0.007240
0.7288 0.0169 0.001455
0.7627 0.0169 0.000073
0.7966 0.0169 0.000000
0.8305 0.0169 0.000000
0.8644 0.0169 0.000000
0.8983 0.0169 0.000000
0.9322 0.0169 0.000000
0.9661 0.0169 0.000000
1.0000 0.0169 0.000000

-1.0000 0.0508 0.000000
-0.9661 0.0508 0.000000
-0.9322 0.0508 0.000000
-0.8983 0.0508 0.000000
-0.8644 0.0508 0.000000
-0.8305 0.0508 0.000000
-0.7966 0.0508 0.000000
-0.7627 0.0508 0.000000
-0.7288 0.0508 0.000000
-0.6949 0.0508 0.000000
-0.6610 0.0508 0.000000
-0.6271 0.0508 0.000000
-0.5932 0.0508 0.000000
-0.5593 0.0508 0.000000
-0.5254 0.0508 0.000000
-0.4915 0.0508 0.000000
-0.4576 0.0508 0.000000
-0.4237 0.0508 0.000000
-0.3898 0.0508 0.000000
-0.3559 0.0508 0.000082
-0.3220 0.0508 0.001493
-0.2881 0.0508 0.007238
-0.2542 0.0508 0.020943
-0.2203 0.0508 0.045863
-0.1864 0.0508 0.084238
-0.1525 0.0508 0.136941
-0.1186 0.0508 0.203349
-0.0847 0.0508 0.281406
-0.0508 0.0508 0.367824
-0.0169 0.0508 0.458373
0.0169 0.0508 0.548242
0.0508 0.0508 0.632416
0.0847 0.0508 0.706054
0.1186 0.0508 0.764844
0.1525 0.0508 0.805303
0.1864 0.0508 0.825019
0.2203 0.0508 0.822811
0.2542 0.0508 0.798811
0.2881 0.0508 0.754455
0.3220 0.0508 0.692387
0.3559 0.0508 0.616275
0.3898 0.0508 0.530564
0.4237 0.0508 0.440158
0.4576 0.0508 0.350063
0.4915 0.0508 0.265005
0.5254 0.0508 0.189050
0.5593 0.0508 0.125263
0.5932 0.0508 0.075424
0.6271 0.0508 0.039856
0.6610 0.0508 0.017398
0.6949 0.0508 0.005568
0.7288 0.0508 0.000976
0.7627 0.0508 0.000030
0.7966 0.0508 0.000000
0.8305 0.0508 0.000000
0.8644 0.0508 0.000000
0.8983 0.0508 0.000000
0.9322 0.0508 0.000000
0.9661 0.0508 0.000000
1.0000 0.0508 0.000000

-1.0000 0.0847 0.000000
-0.9661 0.0847 0.000000
-0.9322 0.0847 0.000000
-0.8983 0.0847 0.000000
-0.8644 0.0847 0.000000
-0.8305 0.0847 0.000000
-0.7966 0.0847 0.000000
-0.7627 0.0847 0.000000
-0.7288 0.0847 0.000000
-0.6949 0.0847 0.000000
-0.6610 0.0847 0.000000
-0.6271 0.0847 0.000000
-0.5932 0.0847 0.000000
-0.5593 0.0847 0.000000
-0.5254 0.0847 0.000000
-0.4915 0.0847 0.000000
-0.4576 0.0847 0.000000
-0.4237 0.0847 0.000000
-0.3898 0.0847 0.000000
-0.3559 0.0847 0.000027
-0.3220 0.0847 0.000903
-0.2881 0.0847 0.005195
-0.2542 0.0847 0.016280
-0.2203 0.0847 0.037329
-0.1864 0.0847 0.070630
-0.1525 0.0847 0.117203
-0.1186 0.0847 0.176653
-0.0847 0.0847 0.247205
-0.0508 0.0847 0.325885
-0.0169 0.0847 0.408788
0.0169 0.0847 0.491426
0.0508 0.0847 0.569086
0.0847 0.0847 0.637197
0.1186 0.0847 0.691675
0.1525 0.0847 0.729213
0.1864 0.0847 0.747519
0.2203 0.0847 0.745468
0.2542 0.0847 0.723187
0.2881 0.0847 0.682042
0.3220 0.0847 0.624544
0.3559 0.0847 0.554176
0.3898 0.0847 0.475146
0.4237 0.0847 0.392080
0.4576 0.0847 0.309675
0.4915 0.0847 0.232334
0.5254 0.0847 0.163799
0.5593 0.0847 0.106825
0.5932 0.0847 0.062920
0.6271 0.0847 0.032196
0.6610 0.0847 0.013358
0.6949 0.0847 0.003903
0.7288 0.0847 0.000556
0.7627 0.0847 0.000007
0.7966 0.0847 0.000000
0.8305 0.0847 0.000000
0.8644 0.0847 0.000000
0.8983 0.0847 0.000000
0.9322 0.0847 0.000000
0.9661 0.0847 0.000000
1.0000 0.0847 0.000000

-1.0000 0.1186 0.000000
-0.9661 0.1186 0.000000
-0.9322 0.1186 0.000000
-0.8983 0.1186 0.000000
-0.8644 0.1186 0.000000
-0.8305 0.1186 0.000000
-0.7966 0.1186 0.000000
-0.7627 0.1186 0.000000
-0.7288 0.1186 0.000000
-0.6949 0.1186 0.000000
-0.6610 0.1186 0.000000
-0.6271 0.1186 0.000000
-0.5932 0.1186 0.000000
-0.5593 0.1186 0.000000
-0.5254 0.1186 0.000000
-0.4915 0.1186 0.000000
-0.4576 0.1186 0.000000
-0.4237 0.1186 0.000000
-0.3898 0.1186 0.000000
-0.3559 0.1186 0.000004
-0.3220 0.1186 0.000447
-0.2881 0.1186 0.003349
-0.2542 0.1186 0.011758
-0.2203 0.1186 0.028714
-0.1864 0.1186 0.056534
-0.1525 0.1186 0.096392
-0.1186 0.1186 0.148144
-0.0847 0.1186 0.210333
-0.0508 0.1186 0.280340
-0.0169 0.1186 0.354639
0.0169 0.1186 0.429112
0.0508 0.1186 0.499396
0.0847 0.1186 0.561239
0.1186 0.1186 0.610819
0.1525 0.1186 0.645038
0.1864 0.1186 0.661739
0.2203 0.1186 0.659867
0.2542 0.1186 0.639542
0.2881 0.1186 0.602045
0.3220 0.1186 0.549738
0.3559 0.1186 0.485883
0.3898 0.1186 0.414412
0.4237 0.1186 0.339628
0.4576 0.1186 0.265872
0.4915 0.1186 0.197171
0.5254 0.1186 0.136894
0.5593 0.1186 0.087445
0.5932 0.1186 0.050026
0.6271 0.1186 0.024514
0.6610 0.1186 0.009483
0.6949 0.1186 0.002431
0.7288 0.1186 0.000249
0.7627 0.1186 0.000000
0.7966 0.1186 0.000000
0.8305 0.1186 0.000000
0.8644 0.1186 0.000000
0.8983 0.1186 0.000000
0.9322 0.1186 0.000000
0.9661 0.1186 0.000000
1.0000 0.1186 0.000000

-1.0000 0.1525 0.000000
-0.9661 0.1525 0.000000
-0.9322 0.1525 0.000000
-0.8983 0.1525 0.000000
-0.8644 0.1525 0.000000
-0.8305 0.1525 0.000000
-0.7966 0.1525 0.000000
-0.7627 0.1525 0.000000
-0.7288 0.1525 0.000000
-0.6949 0.1525 0.000000
-0.6610 0.1525 0.000000
-0.6271 0.1525 0.000000
-0.5932 0.1525 0.000000
-0.5593 0.1525 0.000000
-0.5254 0.1525 0.000000
-0.4915 0.1525 0.000000
-0.4576 0.1525 0.000000
-0.4237 0.1525 0.000000
-0.3898 0.1525 0.000000
-0.3559 0.1525 0.000000
-0.3220 0.1525 0.000162
-0.2881 0.1525 0.001870
-0.2542 0.1525 0.007749
-0.2203 0.1525 0.020644
-0.1864 0.1525 0.042866
-0.1525 0.1525 0.075739
-0.1186 0.1525 0.119378
-0.0847 0.1525 0.172668
-0.0508 0.1525 0.233382
-0.0169 0.1525 0.298410
0.0169 0.1525 0.364048
0.0508 0.1525 0.426328
0.0847 0.1525 0.481350
0.1186 0.1525 0.525592
0.1525 0.1525 0.556187
0.1864 0.1525 0.571137
0.2203 0.1525 0.569461
0.2542 0.1525 0.551270
0.2881 0.1525 0.517755
0.3220 0.1525 0.471103
0.3559 0.1525 0.414331
0.3898 0.1525 0.351061
0.4237 0.1525 0.285231
0.4576 0.1525 0.220784
0.4915 0.1525 0.161331
0.5254 0.1525 0.109826
0.5593 0.1525 0.068289
0.5932 0.1525 0.037595
0.6271 0.1525 0.017380
0.6610 0.1525 0.006099
0.6949 0.1525 0.001288
0.7288 0.1525 0.000075
0.7627 0.1525 0.000000
0.7966 0.1525 0.000000
0.8305 0.1525 0.000000
0.8644 0.1525 0.000000
0.8983 0.1525 0.000000
0.9322 0.1525 0.000000
0.9661 0.1525 0.000000
1.0000 0.1525 0.000000

-1.0000 0.1864 0.000000
-0.9661 0.1864 0.000000
-0.9322 0.1864 0.000000
-0.8983 0.1864 0.000000
-0.8644 0.1864 0.000000
-0.8305 0.1864 0.000000
-0.7966 0.1864 0.000000
-0.7627 0.1864 0.000000
-0.7288 0.1864 0.000000
-0.6949 0.1864 0.000000
-0.6610 0.1864 0.000000
-0.6271 0.1864 0.000000
-0.5932 0.1864 0.000000
-0.5593 0.1864 0.000000
-0.5254 0.1864 0.000000
-0.4915 0.1864 0.000000
-0.4576 0.1864 0.000000
-0.4237 0.1864 0.000000
-0.3898 0.1864 0.000000
-0.3559 0.1864 0.000000
-0.3220 0.1864 0.000033
-0.2881 0.1864 0.000849
-0.2542 0.1864 0.004529
-0.2203 0.1864 0.013643
-0.1864 0.1864 0.030450
-0.1525 0.1864 0.056395
-0.1186 0.1864 0.091850
-0.0847 0.1864 0.136052
-0.0508 0.1864 0.187190
-0.0169 0.1864 0.242597
0.0169 0.1864 0.299020
0.0508 0.1864 0.352918
0.0847 0.1864 0.400775
0.1186 0.1864 0.439398
0.1525 0.1864 0.466174
0.1864 0.1864 0.479275
0.2203 0.1864 0.477806
0.2542 0.1864 0.461867
0.2881 0.1864 0.432548
0.3220 0.1864 0.391847
0.3559 0.1864 0.342512
0.3898 0.1864 0.287823
0.4237 0.1864 0.231324
0.4576 0.1864 0.176525
0.4915 0.1864 0.126585
0.5254 0.1864 0.084019
0.5593 0.1864 0.050441
0.5932 0.1864 0.026389
0.6271 0.1864 0.011267
0.6610 0.1864 0.003440
0.6949 0.1864 0.000536
0.7288 0.1864 0.000010
0.7627 0.1864 0.000000
0.7966 0.1864 0.000000
0.8305 0.1864 0.000000
0.8644 0.1864 0.000000
0.8983 0.1864 0.000000
0.9322 0.1864 0.000000
0.9661 0.1864 0.000000
1.0000 0.1864 0.000000

-1.0000 0.2203 0.000000
-0.9661 0.2203 0.000000
-0.9322 0.2203 0.000000
-0.8983 0.2203 0.000000
-0.8644 0.2203 0.000000
-0.8305 0.2203 0.000000
-0.7966 0.2203 0.000000
-0.7627 0.2203 0.000000
-0.7288 0.2203 0.000000
-0.6949 0.2203 0.000000
-0.6610 0.2203 0.000000
-0.6271 0.2203 0.000000
-0.5932 0.2203 0.000000
-0.5593 0.2203 0.000000
-0.5254 0.2203 0.000000
-0.4915 0.2203 0.000000
-0.4576 0.2203 0.000000
-0.4237 0.2203 0.000000
-0.3898 0.2203 0.000000
-0.3559 0.2203 0.000000
-0.3220 0.2203 0.000001
-0.2881 0.2203 0.000274
-0.2542 0.2203 0.002235
-0.2203 0.2203 0.008077
-0.1864 0.2203 0.019935
-0.1525 0.2203 0.039333
-0.1186 0.2203 0.066880
-0.0847 0.2203 0.102161
-0.0508 0.2203 0.143788
-0.0169 0.2203 0.189559
0.0169 0.2203 0.236689
0.0508 0.2203 0.282091
0.0847 0.2203 0.322660
0.1186 0.2203 0.355550
0.1525 0.2203 0.378422
0.1864 0.2203 0.389632
0.2203 0.2203 0.388375
0.2542 0.2203 0.374739
0.2881 0.2203 0.349708
0.3220 0.2203 0.315075
0.3559 0.2203 0.273300
0.3898 0.2203 0.227301
0.4237 0.2203 0.180201
0.4576 0.2203 0.135051
0.4915 0.2203 0.094539
0.5254 0.2203 0.060724
0.5593 0.2203 0.034807
0.5932 0.2203 0.016997
0.6271 0.2203 0.006490
0.6610 0.2203 0.001606
0.6949 0.2203 0.000147
0.7288 0.2203 0.000000
0.7627 0.2203 0.000000
0.7966 0.2203 0.000000
0.8305 0.2203 0.000000
0.8644 0.2203 0.000000
0.8983 0.2203 0.000000
0.9322 0.2203 0.000000
0.9661 0.2203 0.000000
1.0000 0.2203 0.000000

-1.0000 0.2542 0.000000
-0.9661 0.2542 0.000000
-0.9322 0.2542 0.000000
-0.8983 0.2542 0.000000
-0.8644 0.2542 0.000000
-0.8305 0.2542 0.000000
-0.7966 0.2542 0.000000
-0.7627 0.2542 0.000000
-0.7288 0.2542 0.000000
-0.6949 0.2542 0.000000
-0.6610 0.2542 0.000000
-0.6271 0.2542 0.000000
-0.5932 0.2542 0.000000
-0.5593 0.2542 0.000000
-0.5254 0.2542 0.000000
-0.4915 0.2542 0.000000
-0.4576 0.2542 0.000000
-0.4237 0.2542 0.000000
-0.3898 0.2542 0.000000
-0.3559 0.2542 0.000000
-0.3220 0.2542 0.000000
-0.2881 0.2542 0.000045
-0.2542 0.2542 0.000850
-0.2203 0.2542 0.004105
-0.1864 0.2542 0.011728
-0.1525 0.2542 0.025261
-0.1186 0.2542 0.045508
-0.0847 0.2542 0.072381
-0.0508 0.2542 0.104910
-0.0169 0.2542 0.141358
0.0169 0.2542 0.179423
0.0508 0.2542 0.216485
0.0847 0.2542 0.249865
0.1186 0.2542 0.277082
0.1525 0.2542 0.296081
0.1864 0.2542 0.305414
0.2203 0.2542 0.304366
0.2542 0.2542 0.293018
0.2881 0.2542 0.272238
0.3220 0.2542 0.243608
0.3559 0.2542 0.209283
0.3898 0.2542 0.171804
0.4237 0.2542 0.133859
0.4576 0.2542 0.098025
0.4915 0.2542 0.066510
0.5254 0.2542 0.040912
0.5593 0.2542 0.022031
0.5932 0.2542 0.009771
0.6271 0.2542 0.003163
0.6610 0.2542 0.000556
0.6949 0.2542 0.000016
0.7288 0.2542 0.000000
0.7627 0.2542 0.000000
0.7966 0.2542 0.000000
0.8305 0.2542 0.000000
0.8644 0.2542 0.000000
0.8983 0.2542 0.000000
0.9322 0.2542 0.000000
0.9661 0.2542 0.000000
1.0000 0.2542 0.000000

-1.0000 0.2881 0.000000
-0.9661 0.2881 0.000000
-0.9322 0.2881 0.000000
-0.8983 0.2881 0.000000
-0.8644 0.2881 0.000000
-0.8305 0.2881 0.000000
-0.7966 0.2881 0.000000
-0.7627 0.2881 0.000000
-0.7288 0.2881 0.000000
-0.6949 0.2881 0.000000
-0.6610 0.2881 0.000000
-0.6271 0.2881 0.000000
-0.5932 0.2881 0.000000
-0.5593 0.2881 0.000000
-0.5254 0.2881 0.000000
-0.4915 0.2881 0.000000
-0.4576 0.2881 0.000000
-0.4237 0.2881 0.000000
-0.3898 0.2881 0.000000
-0.3559 0.2881 0.000000
-0.3220 0.2881 0.000000
-0.2881 0.2881 0.000001
-0.2542 0.2881 0.000203
-0.2203 0.2881 0.001657
-0.1864 0.2881 0.005950
-0.1525 0.2881 0.014551
-0.1186 0.2881 0.028399
-0.0847 0.2881 0.047697
-0.0508 0.2881 0.071866
-0.0169 0.2881 0.099623
0.0169 0.2881 0.129148
0.0508 0.2881 0.158288
0.0847 0.2881 0.184799
0.1186 0.2881 0.206571
0.1525 0.2881 0.221844
0.1864 0.2881 0.229366
0.2203 0.2881 0.228521
0.2542 0.2881 0.219378
0.2881 0.2881 0.202687
0.3220 0.2881 0.179812
0.3559 0.2881 0.152599
0.3898 0.2881 0.123202
0.4237 0.2881 0.093866
0.4576 0.2881 0.066695
0.4915 0.2881 0.043419
0.5254 0.2881 0.025189
0.5593 0.2881 0.012431
0.5932 0.2881 0.004788
0.6271 0.2881 0.001192
0.6610 0.2881 0.000109
0.6949 0.2881 0.000000
0.7288 0.2881 0.000000
0.7627 0.2881 0.000000
0.7966 0.2881 0.000000
0.8305 0.2881 0.000000
0.8644 0.2881 0.000000
0.8983 0.2881 0.000000
0.9322 0.2881 0.000000
0.9661 0.2881 0.000000
1.0000 0.2881 0.000000

-1.0000 0.3220 0.000000
-0.9661 0.3220 0.000000
-0.9322 0.3220 0.000000
-0.8983 0.3220 0.000000
-0.8644 0.3220 0.000000
-0.8305 0.3220 0.000000
-0.7966 0.3220 0.000000
-0.7627 0.3220 0.000000
-0.7288 0.3220 0.000000
-0.6949 0.3220 0.000000
-0.6610 0.3220 0.000000
-0.6271 0.3220 0.000000
-0.5932 0.3220 0.000000
-0.5593 0.3220 0.000000
-0.5254 0.3220 0.000000
-0.4915 0.3220 0.000000
-0.4576 0.3220 0.000000
-0.4237 0.3220 0.000000
-0.3898 0.3220 0.000000
-0.3559 0.3220 0.000000
-0.3220 0.3220 0.000000
-0.2881 0.3220 0.000000
-0.2542 0.3220 0.000016
-0.2203 0.3220 0.000451
-0.1864 0.3220 0.002415
-0.1525 0.3220 0.007197
-0.1186 0.3220 0.015787
-0.0847 0.3220 0.028613
-0.0508 0.3220 0.045446
-0.0169 0.3220 0.065432
0.0169 0.3220 0.087210
0.0508 0.3220 0.109092
0.0847 0.3220 0.129260
0.1186 0.3220 0.145979
0.1525 0.3220 0.157778
0.1864 0.3220 0.163611
0.2203 0.3220 0.162955
0.2542 0.3220 0.155869
0.2881 0.3220 0.142987
0.3220 0.3220 0.125450
0.3559 0.3220 0.104794
0.3898 0.3220 0.082789
0.4237 0.3220 0.061242
0.4576 0.3220 0.041791
0.4915 0.3220 0.025710
0.5254 0.3220 0.013735
0.5593 0.3220 0.005961
0.5932 0.3220 0.001836
0.6271 0.3220 0.000283
0.6610 0.3220 0.000005
0.6949 0.3220 0.000000
0.7288 0.3220 0.000000
0.7627 0.3220 0.000000
0.7966 0.3220 0.000000
0.8305 0.3220 0.000000
0.8644 0.3220 0.000000
0.8983 0.3220 0.000000
0.9322 0.3220 0.000000
0.9661 0.3220 0.000000
1.0000 0.3220 0.000000

-1.0000 0.3559 0.000000
-0.9661 0.3559 0.000000
-0.9322 0.3559 0.000000
-0.8983 0.3559 0.000000
-0.8644 0.3559 0.000000
-0.8305 0.3559 0.000000
-0.7966 0.3559 0.000000
-0.7627 0.3559 0.000000
-0.7288 0.3559 0.000000
-0.6949 0.3559 0.000000
-0.6610 0.3559 0.000000
-0.6271 0.3559 0.000000
-0.5932 0.3559 0.000000
-0.5593 0.3559 0.000000
-0.5254 0.3559 0.000000
-0.4915 0.3559 0.000000
-0.4576 0.3559 0.000000
-0.4237 0.3559 0.000000
-0.3898 0.3559 0.000000
-0.3559 0.3559 0.000000
-0.3220 0.3559 0.000000
-0.2881 0.3559 0.000000
-0.2542 0.3559 0.000000
-0.2203 0.3559 0.000052
-0.1864 0.3559 0.000671
-0.1525 0.3559 0.002824
-0.1186 0.3559 0.007444
-0.0847 0.3559 0.015100
-0.0508 0.3559 0.025851
-0.0169 0.3559 0.039223
0.0169 0.3559 0.054284
0.0508 0.3559 0.069784
0.0847 0.3559 0.084320
0.1186 0.3559 0.096518
0.1525 0.3559 0.105198
0.1864 0.3559 0.109508
0.2203 0.3559 0.109023
0.2542 0.3559 0.103790
0.2881 0.3559 0.094326
0.3220 0.3559 0.081558
0.3559 0.3559 0.066715
0.3898 0.3559 0.051194
0.4237 0.3559 0.036378
0.4576 0.3559 0.023469
0.4915 0.3559 0.013315
0.5254 0.3559 0.006288
0.5593 0.3559 0.002222
0.5932 0.3559 0.000458
0.6271 0.3559 0.000023
0.6610 0.3559 0.000000
0.6949 0.3559 0.000000
0.7288 0.3559 0.000000
0.7627 0.3559 0.000000
0.7966 0.3559 0.000000
0.8305 0.3559 0.000000
0.8644 0.3559 0.000000
0.8983 0.3559 0.000000
0.9322 0.3559 0.000000
0.9661 0.3559 0.000000
1.0000 0.3559 0.000000

-1.0000 0.3898 0.000000
-0.9661 0.3898 0.000000
-0.9322 0.3898 0.000000
-0.8983 0.3898 0.000000
-0.8644 0.3898 0.000000
-0.8305 0.3898 0.000000
-0.7966 0.3898 0.000000
-0.7627 0.3898 0.000000
-0.7288 0.3898 0.000000
-0.6949 0.3898 0.000000
-0.6610 0.3898 0.000000
-0.6271 0.3898 0.000000
-0.5932 0.3898 0.000000
-0.5593 0.3898 0.000000
-0.5254 0.3898 0.000000
-0.4915 0.3898 0.000000
-0.4576 0.3898 0.000000
-0.4237 0.3898 0.000000
-0.3898 0.3898 0.000000
-0.3559 0.3898 0.000000
-0.3220 0.3898 0.000000
-0.2881 0.3898 0.000000
-0.2542 0.3898 0.000000
-0.2203 0.3898 0.000000
-0.1864 0.3898 0.000083
-0.1525 0.3898 0.000743
-0.1186 0.3898 0.002717
-0.0847 0.3898 0.006608
-0.0508 0.3898 0.012677
-0.0169 0.3898 0.020763
0.0169 0.3898 0.030314
0.0508 0.3898 0.040478
0.0847 0.3898 0.050241
0.1186 0.3898 0.058573
0.1525 0.3898 0.064567
0.1864 0.3898 0.067561
0.2203 0.3898 0.067223
0.2542 0.3898 0.063591
0.2881 0.3898 0.057067
0.3220 0.3898 0.048371
0.3559 0.3898 0.038443
0.3898 0.3898 0.028324
0.4237 0.3898 0.019006
0.4576 0.3898 0.011291
0.4915 0.3898 0.005658
0.5254 0.3898 0.002184
0.5593 0.3898 0.000530
0.5932 0.3898 0.000043
0.6271 0.3898 0.000000
0.6610 0.3898 0.000000
0.6949 0.3898 0.000000
0.7288 0.3898 0.000000
0.7627 0.3898 0.000000
0.7966 0.3898 0.000000
0.8305 0.3898 0.000000
0.8644 0.3898 0.000000
0.8983 0.3898 0.000000
0.9322 0.3898 0.000000
0.9661 0.3898 0.000000
1.0000 0.3898 0.000000

-1.0000 0.4237 0.000000
-0.9661 0.4237 0.000000
-0.9322 0.4237 0.000000
-0.8983 0.4237 0.000000
-0.8644 0.4237 0.000000
-0.8305 0.4237 0.000000
-0.7966 0.4237 0.000000
-0.7627 0.4237 0.000000
-0.7288 0.4237 0.000000
-0.6949 0.4237 0.000000
-0.6610 0.4237 0.000000
-0.6271 0.4237 0.000000
-0.5932 0.4237 0.000000
-0.5593 0.4237 0.000000
-0.5254 0.4237 0.000000
-0.4915 0.4237 0.000000
-0.4576 0.4237 0.000000
-0.4237 0.4237 0.000000
-0.3898 0.4237 0.000000
-0.3559 0.4237 0.000000
-0.3220 0.4237 0.000000
-0.2881 0.4237 0.000000
-0.2542 0.4237 0.000000
-0.2203 0.4237 0.000000
-0.1864 0.4237 0.000000
-0.1525 0.4237 0.000081
-0.1186 0.4237 0.000626
-0.0847 0.4237 0.002137
-0.0508 0.4237 0.004964
-0.0169 0.4237 0.009173
0.0169 0.4237 0.014522
0.0508 0.4237 0.020508
0.0847 0.4237 0.026461
0.1186 0.4237 0.031664
0.1525 0.4237 0.035466
0.1864 0.4237 0.037382
0.2203 0.4237 0.037166
0.2542 0.4237 0.034844
0.2881 0.4237 0.030717
0.3220 0.4237 0.025308
0.3559 0.4237 0.019290
0.3898 0.4237 0.013383
0.4237 0.4237 0.008228
0.4576 0.4237 0.004285
0.4915 0.4237 0.001737
0.5254 0.4237 0.000455
0.5593 0.4237 0.000044
0.5932 0.4237 0.000000
0.6271 0.4237 0.000000
0.6610 0.4237 0.000000
0.6949 0.4237 0.000000
0.7288 0.4237 0.000000
0.7627 0.4237 0.000000
0.7966 0.4237 0.000000
0.8305 0.4237 0.000000
0.8644 0.4237 0.000000
0.8983 0.4237 0.000000
0.9322 0.4237 0.000000
0.9661 0.4237 0.000000
1.0000 0.4237 0.000000

-1.0000 0.4576 0.000000
-0.9661 0.4576 0.000000
-0.9322 0.4576 0.000000
-0.8983 0.4576 0.000000
-0.8644 0.4576 0.000000
-0.8305 0.4576 0.000000
-0.7966 0.4576 0.000000
-0.7627 0.4576 0.000000
-0.7288 0.4576 0.000000
-0.6949 0.4576 0.000000
-0.6610 0.4576 0.000000
-0.6271 0.4576 0.000000
-0.5932 0.4576 0.000000
-0.5593 0.4576 0.000000
-0.5254 0.4576 0.000000
-0.4915 0.4576 0.000000
-0.4576 0.4576 0.000000
-0.4237 0.4576 0.000000
-0.3898 0.4576 0.000000
-0.3559 0.4576 0.000000
-0.3220 0.4576 0.000000
-0.2881 0.4576 0.000000
-0.2542 0.4576 0.000000
-0.2203 0.4576 0.000000
-0.1864 0.4576 0.000000
-0.1525 0.4576 0.000000
-0.1186 0.4576 0.000048
-0.0847 0.4576 0.000386
-0.0508 0.4576 0.001320
-0.0169 0.4576 0.003033
0.0169 0.4576 0.005501
0.0508 0.4576 0.008498
0.0847 0.4576 0.011647
0.1186 0.4576 0.014503
0.1525 0.4576 0.016639
0.1864 0.4576 0.017730
0.2203 0.4576 0.017606
0.2542 0.4576 0.016287
0.2881 0.4576 0.013977
0.3220 0.4576 0.011026
0.3559 0.4576 0.007873
0.3898 0.4576 0.004955
0.4237 0.4576 0.002626
0.4576 0.4576 0.001074
0.4915 0.4576 0.000280
0.5254 0.4576 0.000026
0.5593 0.4576 0.000000
0.5932 0.4576 0.000000
0.6271 0.4576 0.000000
0.6610 0.4576 0.000000
0.6949 0.4576 0.000000
0.7288 0.4576 0.000000
0.7627 0.4576 0.000000
0.7966 0.4576 0.000000
0.8305 0.4576 0.000000
0.8644 0.4576 0.000000
0.8983 0.4576 0.000000
0.9322 0.4576 0.000000
0.9661 0.4576 0.000000
1.0000 0.4576 0.000000

-1.0000 0.4915 0.000000
-0.9661 0.4915 0.000000
-0.9322 0.4915 0.000000
-0.8983 0.4915 0.000000
-0.8644 0.4915 0.000000
-0.8305 0.4915 0.000000
-0.7966 0.4915 0.000000
-0.7627 0.4915 0.000000
-0.7288 0.4915 0.000000
-0.6949 0.4915 0.000000
-0.6610 0.4915 0.000000
-0.6271 0.4915 0.000000
-0.5932 0.4915 0.000000
-0.5593 0.4915 0.000000
-0.5254 0.4915 0.000000
-0.4915 0.4915 0.000000
-0.4576 0.4915 0.000000
-0.4237 0.4915 0.000000
-0.3898 0.4915 0.000000
-0.3559 0.4915 0.000000
-0.3220 0.4915 0.000000
-0.2881 0.4915 0.000000
-0.2542 0.4915 0.000000
-0.2203 0.4915 0.000000
-0.1864 0.4915 0.000000
-0.1525 0.4915 0.000000
-0.1186 0.4915 0.000000
-0.0847 0.4915 0.000014
-0.0508 0.4915 0.000152
-0.0169 0.4915 0.000580
0.0169 0.4915 0.001383
0.0508 0.4915 0.002523
0.0847 0.4915 0.003845
0.1186 0.4915 0.005122
0.1525 0.4915 0.006117
0.1864 0.4915 0.006635
0.2203 0.4915 0.006576
0.2542 0.4915 0.005951
0.2881 0.4915 0.004882
0.3220 0.4915 0.003576
0.3559 0.4915 0.002274
0.3898 0.4915 0.001192
0.4237 0.4915 0.000465
0.4576 0.4915 0.000106
0.4915 0.4915 0.000006
0.5254 0.4915 0.000000
0.5593 0.4915 0.000000
0.5932 0.4915 0.000000
0.6271 0.4915 0.000000
0.6610 0.4915 0.000000
0.6949 0.4915 0.000000
0.7288 0.4915 0.000000
0.7627 0.4915 0.000000
0.7966 0.4915 0.000000
0.8305 0.4915 0.000000
0.8644 0.4915 0.000000
0.8983 0.4915 0.000000
0.9322 0.4915 0.000000
0.9661 0.4915 0.000000
1.0000 0.4915 0.000000

-1.0000 0.5254 0.000000
-0.9661 0.5254 0.000000
-0.9322 0.5254 0.000000
-0.8983 0.5254 0.000000
-0.8644 0.5254 0.000000
-0.8305 0.5254 0.000000
-0.7966 0.5254 0.000000
-0.7627 0.5254 0.000000
-0.7288 0.5254 0.000000
-0.6949 0.5254 0.000000
-0.6610 0.5254 0.000000
-0.6271 0.5254 0.000000
-0.5932 0.5254 0.000000
-0.5593 0.5254 0.000000
-0.5254 0.5254 0.000000
-0.4915 0.5254 0.000000
-0.4576 0.5254 0.000000
-0.4237 0.5254 0.000000
-0.3898 0.5254 0.000000
-0.3559 0.5254 0.000000
-0.3220 0.5254 0.000000
-0.2881 0.5254 0.000000
-0.2542 0.5254 0.000000
-0.2203 0.5254 0.000000
-0.1864 0.5254 0.000000
-0.1525 0.5254 0.000000
-0.1186 0.5254 0.000000
-0.0847 0.5254 0.000000
-0.0508 0.5254 0.000001
-0.0169 0.5254 0.000025
0.0169 0.5254 0.000139
0.0508 0.5254 0.000383
0.0847 0.5254 0.000738
0.1186 0.5254 0.001130
0.1525 0.5254 0.001460
0.1864 0.5254 0.001639
0.2203 0.5254 0.001619
0.2542 0.5254 0.001403
0.2881 0.5254 0.001053
0.3220 0.5254 0.000661
0.3559 0.5254 0.000324
0.3898 0.5254 0.000107
0.4237 0.5254 0.000015
0.4576 0.5254 0.000000
0.4915 0.5254 0.000000
0.5254 0.5254 0.000000
0.5593 0.5254 0.000000
0.5932 0.5254 0.000000
0.6271 0.5254 0.000000
0.6610 0.5254 0.000000
0.6949 0.5254 0.000000
0.7288 0.5254 0.000000
0.7627 0.5254 0.000000
0.7966 0.5254 0.000000
0.8305 0.5254 0.000000
0.8644 0.5254 0.000000
0.8983 0.5254 0.000000
0.9322 0.5254 0.000000
0.9661 0.5254 0.000000
1.0000 0.5254 0.000000

-1.0000 0.5593 0.000000
-0.9661 0.5593 0.000000
-0.9322 0.5593 0.000000
-0.8983 0.5593 0.000000
-0.8644 0.5593 0.000000
-0.8305 0.5593 0.000000
-0.7966 0.5593 0.000000
-0.7627 0.5593 0.000000
-0.7288 0.5593 0.000000
-0.6949 0.5593 0.000000
-0.6610 0.5593 0.000000
-0.6271 0.5593 0.000000
-0.5932 0.5593 0.000000
-0.5593 0.5593 0.000000
-0.5254 0.5593 0.000000
-0.4915 0.5593 0.000000
-0.4576 0.5593 0.000000
-0.4237 0.5593 0.000000
-0.3898 0.5593 0.000000
-0.3559 0.5593 0.000000
-0.3220 0.5593 0.000000
-0.2881 0.5593 0.000000
-0.2542 0.5593 0.000000
-0.2203 0.5593 0.000000
-0.1864 0.5593 0.000000
-0.1525 0.5593 0.000000
-0.1186 0.5593 0.000000
-0.0847 0.5593 0.000000
-0.0508 0.5593 0.000000
-0.0169 0.5593 0.000000
0.0169 0.5593 0.000000
0.0508 0.5593 0.000007
0.0847 0.5593 0.000033
0.1186 0.5593 0.000080
0.1525 0.5593 0.000129
0.1864 0.5593 0.000159
0.2203 0.5593 0.000156
0.2542 0.5593 0.000120
0.2881 0.5593 0.000069
0.3220 0.5593 0.000026
0.3559 0.5593 0.000004
0.3898 0.5593 0.000000
0.4237 0.5593 0.000000
0.4576 0.5593 0.000000
0.4915 0.5593 0.000000
0.5254 0.5593 0.000000
0.5593 0.5593 0.000000
0.5932 0.5593 0.000000
0.6271 0.5593 0.000000
0.6610 0.5593 0.000000
0.6949 0.5593 0.000000
0.7288 0.5593 0.000000
0.7627 0.5593 0.000000
0.7966 0.5593 0.000000
0.8305 0.5593 0.000000
0.8644 0.5593 0.000000
0.8983 0.5593 0.000000
0.9322 0.5593 0.000000
0.9661 0.5593 0.000000
1.0000 0.5593 0.000000

-1.0000 0.5932 0.000000
-0.9661 0.5932 0.000000
-0.9322 0.5932 0.000000
-0.8983 0.5932 0.000000
-0.8644 0.5932 0.000000
-0.8305 0.5932 0.000000
-0.7966 0.5932 0.000000
-0.7627 0.5932 0.000000
-0.7288 0.5932 0.000000
-0.6949 0.5932 0.000000
-0.6610 0.5932 0.000000
-0.6271 0.5932 0.000000
-0.5932 0.5932 0.000000
-0.5593 0.5932 0.000000
-0.5254 0.5932 0.000000
-0.4915 0.5932 0.000000
-0.4576 0.5932 0.000000
-0.4237 0.5932 0.000000
-0.3898 0.5932 0.000000
-0.3559 0.5932 0.000000
-0.3220 0.5932 0.000000
-0.2881 0.5932 0.000000
-0.2542 0.5932 0.000000
-0.2203 0.5932 0.000000
-0.1864 0.5932 0.000000
-0.1525 0.5932 0.000000
-0.1186 0.5932 0.000000
-0.0847 0.5932 0.000000
-0.0508 0.5932 0.000000
-0.0169 0.5932 0.000000
0.0169 0.5932 0.000000
0.0508 0.5932 0.000000
0.0847 0.5932 0.000000
0.1186 0.5932 0.000000
0.1525 0.5932 0.000000
0.1864 0.5932 0.000000
0.2203 0.5932 0.000000
0.2542 0.5932 0.000000
0.2881 0.5932 0.000000
0.3220 0.5932 0.000000
0.3559 0.5932 0.000000
0.3898 0.5932 0.000000
0.4237 0.5932 0.000000
0.4576 0.5932 0.000000
0.4915 0.5932 0.000000
0.5254 0.5932 0.000000
0.5593 0.5932 0.000000
0.5932 0.5932 0.000000
0.6271 0.5932 0.000000
0.6610 0.5932 0.000000
0.6949 0.5932 0.000000
0.7288 0.5932 0.000000
0.7627 0.5932 0.000000
0.7966 0.5932 0.000000
0.8305 0.5932 0.000000
0.8644 0.5932 0.000000
0.8983 0.5932 0.000000
0.9322 0.5932 0.000000
0.9661 0.5932 0.000000
1.0000 0.5932 0.000000

-1.0000 0.6271 0.000000
-0.9661 0.6271 0.000000
-0.9322 0.6271 0.000000
-0.8983 0.6271 0.000000
-0.8644 0.6271 0.000000
-0.8305 0.6271 0.000000
-0.7966 0.6271 0.000000
-0.7627 0.6271 0.000000
-0.7288 0.6271 0.000000
-0.6949 0.6271 0.000000
-0.6610 0.6271 0.000000
-0.6271 0.6271 0.000000
-0.5932 0.6271 0.000000
-0.5593 0.6271 0.000000
-0.5254 0.6271 0.000000
-0.4915 0.6271 0.000000
-0.4576 0.6271 0.000000
-0.4237 0.6271 0.000000
-0.3898 0.6271 0.000000
-0.3559 0.6271 0.000000
-0.3220 0.6271 0.000000
-0.2881 0.6271 0.000000
-0.2542 0.6271 0.000000
-0.2203 0.6271 0.000000
-0.1864 0.6271 0.000000
-0.1525 0.6271 0.000000
-0.1186 0.6271 0.000000
-0.0847 0.6271 0.000000
-0.0508 0.6271 0.000000
-0.0169 0.6271 0.000000
0.0169 0.6271 0.000000
0.0508 0.6271 0.000000
0.0847 0.6271 0.000000
0.1186 0.6271 0.000000
0.1525 0.6271 0.000000
0.1864 0.6271 0.000000
0.2203 0.6271 0.000000
0.2542 0.6271 0.000000
0.2881 0.6271 0.000000
0.3220 0.6271 0.000000
0.3559 0.6271 0.000000
0.3898 0.6271 0.000000
0.4237 0.6271 0.000000
0.4576 0.6271 0.000000
0.4915 0.6271 0.000000
0.5254 0.6271 0.000000
0.5593 0.6271 0.000000
0.5932 0.6271 0.000000
0.6271 0.6271 0.000000
0.6610 0.6271 0.000000
0.6949 0.6271 0.000000
0.7288 0.6271 0.000000
0.7627 0.6271 0.000000
0.7966 0.6271 0.000000
0.8305 0.6271 0.000000
0.8644 0.6271 0.000000
0.8983 0.6271 0.000000
0.9322 0.6271 0.000000
0.9661 0.6271 0.000000
1.0000 0.6271 0.000000

-1.0000 0.6610 0.000000
-0.9661 0.6610 0.000000
-0.9322 0.6610 0.000000
-0.8983 0.6610 0.000000
-0.8644 0.6610 0.000000
-0.8305 0.6610 0.000000
-0.7966 0.6610 0.000000
-0.7627 0.6610 0.000000
-0.7288 0.6610 0.000000
-0.6949 0.6610 0.000000
-0.6610 0.6610 0.000000
-0.6271 0.6610 0.000000
-0.5932 0.6610 0.000000
-0.5593 0.6610 0.000000
-0.5254 0.6610 0.000000
-0.4915 0.6610 0.000000
-0.4576 0.6610 0.000000
-0.4237 0.6610 0.000000
-0.3898 0.6610 0.000000
-0.3559 0.6610 0.000000
-0.3220 0.6610 0.000000
-0.2881 0.6610 0.000000
-0.2542 0.6610 0.000000
-0.2203 0.6610 0.000000
-0.1864 0.6610 0.000000
-0.1525 0.6610 0.000000
-0.1186 0.6610 0.000000
-0.0847 0.6610 0.000000
-0.0508 0.6610 0.000000
-0.0169 0.6610 0.000000
0.0169 0.6610 0.000000
0.0508 0.6610 0.000000
0.0847 0.6610 0.000000
0.1186 0.6610 0.000000
0.1525 0.6610 0.000000
0.1864 0.6610 0.000000
0.2203 0.6610 0.000000
0.2542 0.6610 0.000000
0.2881 0.6610 0.000000
0.3220 0.6610 0.000000
0.3559 0.6610 0.000000
0.3898 0.6610 0.000000
0.4237 0.6610 0.000000
0.4576 0.6610 0.000000
0.4915 0.6610 0.000000
0.5254 0.6610 0.000000
0.5593 0.6610 0.000000
0.5932 0.6610 0.000000
0.6271 0.6610 0.000000
0.6610 0.6610 0.000000
0.6949 0.6610 0.000000
0.7288 0.6610 0.000000
0.7627 0.6610 0.000000
0.7966 0.6610 0.000000
0.8305 0.6610 0.000000
0.8644 0.6610 0.000000
0.8983 0.6610 0.000000
0.9322 0.6610 0.000000
0.9661 0.6610 0.000000
1.0000 0.6610 0.000000

-1.0000 0.6949 0.000000
-0.9661 0.6949 0.000000
-0.9322 0.6949 0.000000
-0.8983 0.6949 0.000000
-0.8644 0.6949 0.000000
-0.8305 0.6949 0.000000
-0.7966 0.6949 0.000000
-0.7627 0.6949 0.000000
-0.7288 0.6949 0.000000
-0.6949 0.6949 0.000000
-0.6610 0.6949 0.000000
-0.6271 0.6949 0.000000
-0.5932 0.6949 0.000000
-0.5593 0.6949 0.000000
-0.5254 0.6949 0.000000
-0.4915 0.6949 0.000000
-0.4576 0.6949 0.000000
-0.4237 0.6949 0.000000
-0.3898 0.6949 0.000000
-0.3559 0.6949 0.000000
-0.3220 0.6949 0.000000
-0.2881 0.6949 0.000000
-0.2542 0.6949 0.000000
-0.2203 0.6949 0.000000
-0.1864 0.6949 0.000000
-0.1525 0.6949 0.000000
-0.1186 0.6949 0.000000
-0.0847 0.6949 0.000000
-0.0508 0.6949 0.000000
-0.0169 0.6949 0.000000
0.0169 0.6949 0.000000
0.0508 0.6949 0.000000
0.0847 0.6949 0.000000
0.1186 0.6949 0.000000
0.1525 0.6949 0.000000
0.1864 0.6949 0.000000
0.2203 0.6949 0.000000
0.2542 0.6949 0.000000
0.2881 0.6949 0.000000
0.3220 0.6949 0.000000
0.3559 0.6949 0.000000
0.3898 0.6949 0.000000
0.4237 0.6949 0.000000
0.4576 0.6949 0.000000
0.4915 0.6949 0.000000
0.5254 0.6949 0.000000
0.5593 0.6949 0.000000
0.5932 0.6949 0.000000
0.6271 0.6949 0.000000
0.6610 0.6949 0.000000
0.6949 0.6949 0.000000
0.7288 0.6949 0.000000
0.7627 0.6949 0.000000
0.7966 0.6949 0.000000
0.8305 0.6949 0.000000
0.8644 0.6949 0.000000
0.8983 0.6949 0.000000
0.9322 0.6949 0.000000
0.9661 0.6949 0.000000
1.0000 0.6949 0.000000

-1.0000 0.7288 0.000000
-0.9661 0.7288 0.000000
-0.9322 0.7288 0.000000
-0.8983 0.7288 0.000000
-0.8644 0.7288 0.000000
-0.8305 0.7288 0.000000
-0.7966 0.7288 0.000000
-0.7627 0.7288 0.000000
-0.7288 0.7288 0.000000
-0.6949 0.7288 0.000000
-0.6610 0.7288 0.000000
-0.6271 0.7288 0.000000
-0.5932 0.7288 0.000000
-0.5593 0.7288 0.000000
-0.5254 0.7288 0.000000
-0.4915 0.7288 0.000000
-0.4576 0.7288 0.000000
-0.4237 0.7288 0.000000
-0.3898 0.7288 0.000000
-0.3559 0.7288 0.000000
-0.3220 0.7288 0.000000
-0.2881 0.7288 0.000000
-0.2542 0.7288 0.000000
-0.2203 0.7288 0.000000
-0.1864 0.7288 0.000000
-0.1525 0.7288 0.000000
-0.1186 0.7288 0.000000
-0.0847 0.7288 0.000000
-0.0508 0.7288 0.000000
-0.0169 0.7288 0.000000
0.0169 0.7288 0.000000
0.0508 0.7288 0.000000
0.0847 0.7288 0.000000
0.1186 0.7288 0.000000
0.1525 0.7288 0.000000
0.1864 0.7288 0.000000
0.2203 0.7288 0.000000
0.2542 0.7288 0.000000
0.2881 0.7288 0.000000
0.3220 0.7288 0.000000
0.3559 0.7288 0.000000
0.3898 0.7288 0.000000
0.4237 0.7288 0.000000
0.4576 0.7288 0.000000
0.4915 0.7288 0.000000
0.5254 0.7288 0.000000
0.5593 0.7288 0.000000
0.5932 0.7288 0.000000
0.6271 0.7288 0.000000
0.6610 0.7288 0.000000
0.6949 0.7288 0.000000
0.7288 0.7288 0.000000
0.7627 0.7288 0.000000
0.7966 0.7288 0.000000
0.8305 0.7288 0.000000
0.8644 0.7288 0.000000
0.8983 0.7288 0.000000
0.9322 0.7288 0.000000
0.9661 0.7288 0.000000
1.0000 0.7288 0.000000

-1.0000 0.7627 0.000000
-0.9661 0.7627 0.000000
-0.9322 0.7627 0.000000
-0.8983 0.7627 0.000000
-0.8644 0.7627 0.000000
-0.8305 0.7627 0.000000
-0.7966 0.7627 0.000000
-0.7627 0.7627 0.000000
-0.7288 0.7627 0.000000
-0.6949 0.7627 0.000000
-0.6610 0.7627 0.000000
-0.6271 0.7627 0.000000
-0.5932 0.7627 0.000000
-0.5593 0.7627 0.000000
-0.5254 0.7627 0.000000
-0.4915 0.7627 0.000000
-0.4576 0.7627 0.000000
-0.4237 0.7627 0.000000
-0.3898 0.7627 0.000000
-0.3559 0.7627 0.000000
-0.3220 0.7627 0.000000
-0.2881 0.7627 0.000000
-0.2542 0.7627 0.000000
-0.2203 0.7627 0.000000
-0.1864 0.7627 0.000000
-0.1525 0.7627 0.000000
-0.1186 0.7627 0.000000
-0.0847 0.7627 0.000000
-0.0508 0.7627 0.000000
-0.0169 0.7627 0.000000
0.0169 0.7627 0.000000
0.0508 0.7627 0.000000
0.0847 0.7627 0.000000
0.1186 0.7627 0.000000
0.1525 0.7627 0.000000
0.1864 0.7627 0.000000
0.2203 0.7627 0.000000
0.2542 0.7627 0.000000
0.2881 0.7627 0.000000
0.3220 0.7627 0.000000
0.3559 0.7627 0.000000
0.3898 0.7627 0.000000
0.4237 0.7627 0.000000
0.4576 0.7627 0.000000
0.4915 0.7627 0.000000
0.5254 0.7627 0.000000
0.5593 0.7627 0.000000
0.5932 0.7627 0.000000
0.6271 0.7627 0.000000
0.6610 0.7627 0.000000
0.6949 0.7627 0.000000
0.7288 0.7627 0.000000
0.7627 0.7627 0.000000
0.7966 0.7627 0.000000
0.8305 0.7627 0.000000
0.8644 0.7627 0.000000
0.8983 0.7627 0.000000
0.9322 0.7627 0.000000
0.9661 0.7627 0.000000
1.0000 0.7627 0.000000

-1.0000 0.7966 0.000000
-0.9661 0.7966 0.000000
-0.9322 0.7966 0.000000
-0.8983 0.7966 0.000000
-0.8644 0.7966 0.000000
-0.8305 0.7966 0.000000
-0.7966 0.7966 0.000000
-0.7627 0.7966 0.000000
-0.7288 0.7966 0.000000
-0.6949 0.7966 0.000000
-0.6610 0.7966 0.000000
-0.6271 0.7966 0.000000
-0.5932 0.7966 0.000000
-0.5593 0.7966 0.000000
-0.5254 0.7966 0.000000
-0.4915 0.7966 0.000000
-0.4576 0.7966 0.000000
-0.4237 0.7966 0.000000
-0.3898 0.7966 0.000000
-0.3559 0.7966 0.000000
-0.3220 0.7966 0.000000
-0.2881 0.7966 0.000000
-0.2542 0.7966 0.000000
-0.2203 0.7966 0.000000
-0.1864 0.7966 0.000000
-0.1525 0.7966 0.000000
-0.1186 0.7966 0.000000
-0.0847 0.7966 0.000000
-0.0508 0.7966 0.000000
-0.0169 0.7966 0.000000
0.0169 0.7966 0.000000
0.0508 0.7966 0.000000
0.0847 0.7966 0.000000
0.1186 0.7966 0.000000
0.1525 0.7966 0.000000
0.1864 0.7966 0.000000
0.2203 0.7966 0.000000
0.2542 0.7966 0.000000
0.2881 0.7966 0.000000
0.3220 0.7966 0.000000
0.3559 0.7966 0.000000
0.3898 0.7966 0.000000
0.4237 0.7966 0.000000
0.4576 0.7966 0.000000
0.4915 0.7966 0.000000
0.5254 0.7966 0.000000
0.5593 0.7966 0.000000
0.5932 0.7966 0.000000
0.6271 0.7966 0.000000
0.6610 0.7966 0.000000
0.6949 0.7966 0.000000
0.7288 0.7966 0.000000
0.7627 0.7966 0.000000
0.7966 0.7966 0.000000
0.8305 0.7966 0.000000
0.8644 0.7966 0.000000
0.8983 0.7966 0.000000
0.9322 0.7966 0.000000
0.9661 0.7966 0.000000
1.0000 0.7966 0.000000

-1.0000 0.8305 0.000000
-0.9661 0.8305 0.000000
-0.9322 0.8305 0.000000
-0.8983 0.8305 0.000000
-0.8644 0.8305 0.000000
-0.8305 0.8305 0.000000
-0.7966 0.8305 0.000000
-0.7627 0.8305 0.000000
-0.7288 0.8305 0.000000
-0.6949 0.8305 0.000000
-0.6610 0.8305 0.000000
-0.6271 0.8305 0.000000
-0.5932 0.8305 0.000000
-0.5593 0.8305 0.000000
-0.5254 0.8305 0.000000
-0.4915 0.8305 0.000000
-0.4576 0.8305 0.000000
-0.4237 0.8305 0.000000
-0.3898 0.8305 0.000000
-0.3559 0.8305 0.000000
-0.3220 0.8305 0.000000
-0.2881 0.8305 0.000000
-0.2542 0.8305 0.000000
-0.2203 0.8305 0.000000
-0.1864 0.8305 0.000000
-0.1525 0.8305 0.000000
-0.1186 0.8305 0.000000
-0.0847 0.8305 0.000000
-0.0508 0.8305 0.000000
-0.0169 0.8305 0.000000
0.0169 0.8305 0.000000
0.0508 0.8305 0.000000
0.0847 0.8305 0.000000
0.1186 0.8305 0.000000
0.1525 0.8305 0.000000
0.1864 0.8305 0.000000
0.2203 0.8305 0.000000
0.2542 0.8305 0.000000
0.2881 0.8305 0.000000
0.3220 0.8305 0.000000
0.3559 0.8305 0.000000
0.3898 0.8305 0.000000
0.4237 0.8305 0.000000
0.4576 0.8305 0.000000
0.4915 0.8305 0.000000
0.5254 0.8305 0.000000
0.5593 0.8305 0.000000
0.5932 0.8305 0.000000
0.6271 0.8305 0.000000
0.6610 0.8305 0.000000
0.6949 0.8305 0.000000
0.7288 0.8305 0.000000
0.7627 0.8305 0.000000
0.7966 0.8305 0.000000
0.8305 0.8305 0.000000
0.8644 0.8305 0.000000
0.8983 0.8305 0.000000
0.9322 0.8305 0.000000
0.9661 0.8305 0.000000
1.0000 0.8305 0.000000

-1.0000 0.8644 0.000000
-0.9661 0.8644 0.000000
-0.9322 0.8644 0.000000
-0.8983 0.8644 0.000000
-0.8644 0.8644 0.000000
-0.8305 0.8644 0.000000
-0.7966 0.8644 0.000000
-0.7627 0.8644 0.000000
-0.7288 0.8644 0.000000
-0.6949 0.8644 0.000000
-0.6610 0.8644 0.000000
-0.6271 0.8644 0.000000
-0.5932 0.8644 0.000000
-0.5593 0.8644 0.000000
-0.5254 0.8644 0.000000
-0.4915 0.8644 0.000000
-0.4576 0.8644 0.000000
-0.4237 0.8644 0.000000
-0.3898 0.8644 0.000000
-0.3559 0.8644 0.000000
-0.3220 0.8644 0.000000
-0.2881 0.8644 0.000000
-0.2542 0.8644 0.000000
-0.2203 0.8644 0.000000
-0.1864 0.8644 0.000000
-0.1525 0.8644 0.000000
-0.1186 0.8644 0.000000
-0.0847 0.8644 0.000000
-0.0508 0.8644 0.000000
-0.0169 0.8644 0.000000
0.0169 0.8644 0.000000
0.0508 0.8644 0.000000
0.0847 0.8644 0.000000
0.1186 0.8644 0.000000
0.1525 0.8644 0.000000
0.1864 0.8644 0.000000
0.2203 0.8644 0.000000
0.2542 0.8644 0.000000
0.2881 0.8644 0.000000
0.3220 0.8644 0.000000
0.3559 0.8644 0.000000
0.3898 0.8644 0.000000
0.4237 0.8644 0.000000
0.4576 0.8644 0.000000
0.4915 0.8644 0.000000
0.5254 0.8644 0.000000
0.5593 0.8644 0.000000
0.5932 0.8644 0.000000
0.6271 0.8644 0.000000
0.6610 0.8644 0.000000
0.6949 0.8644 0.000000
0.7288 0.8644 0.000000
0.7627 0.8644 0.000000
0.7966 0.8644 0.000000
0.8305 0.8644 0.000000
0.8644 0.8644 0.000000
0.8983 0.8644 0.000000
0.9322 0.8644 0.000000
0.9661 0.8644 0.000000
1.0000 0.8644 0.000000

-1.0000 0.8983 0.000000
-0.9661 0.8983 0.000000
-0.9322 0.8983 0.000000
-0.8983 0.8983 0.000000
-0.8644 0.8983 0.000000
-0.8305 0.8983 0.000000
-0.7966 0.8983 0.000000
-0.7627 0.8983 0.000000
-0.7288 0.8983 0.000000
-0.6949 0.8983 0.000000
-0.6610 0.8983 0.000000
-0.6271 0.8983 0.000000
-0.5932 0.8983 0.000000
-0.5593 0.8983 0.000000
-0.5254 0.8983 0.000000
-0.4915 0.8983 0.000000
-0.4576 0.8983 0.000000
-0.4237 0.8983 0.000000
-0.3898 0.8983 0.000000
-0.3559 0.8983 0.000000
-0.3220 0.8983 0.000000
-0.2881 0.8983 0.000000
-0.2542 0.8983 0.000000
-0.2203 0.8983 0.000000
-0.1864 0.8983 0.000000
-0.1525 0.8983 0.000000
-0.1186 0.8983 0.000000
-0.0847 0.8983 0.000000
-0.0508 0.8983 0.000000
-0.0169 0.8983 0.000000
0.0169 0.8983 0.000000
0.0508 0.8983 0.000000
0.0847 0.8983 0.000000
0.1186 0.8983 0.000000
0.1525 0.8983 0.000000
0.1864 0.8983 0.000000
0.2203 0.8983 0.000000
0.2542 0.8983 0.000000
0.2881 0.8983 0.000000
0.3220 0.8983 0.000000
0.3559 0.8983 0.000000
0.3898 0.8983 0.000000
0.4237 0.8983 0.000000
0.4576 0.8983 0.000000
0.4915 0.8983 0.000000
0.5254 0.8983 0.000000
0.5593 0.8983 0.000000
0.5932 0.8983 0.000000
0.6271 0.8983 0.000000
0.6610 0.8983 0.000000
0.6949 0.8983 0.000000
0.7288 0.8983 0.000000
0.7627 0.8983 0.000000
0.7966 0.8983 0.000000
0.8305 0.8983 0.000000
0.8644 0.8983 0.000000
0.8983 0.8983 0.000000
0.9322 0.8983 0.000000
0.9661 0.8983 0.000000
1.0000 0.8983 0.000000

-1.0000 0.9322 0.000000
-0.9661 0.9322 0.000000
-0.9322 0.9322 0.000000
-0.8983 0.9322 0.000000
-0.8644 0.9322 0.000000
-0.8305 0.9322 0.000000
-0.7966 0.9322 0.000000
-0.7627 0.9322 0.000000
-0.7288 0.9322 0.000000
-0.6949 0.9322 0.000000
-0.6610 0.9322 0.000000
-0.6271 0.9322 0.000000
-0.5932 0.9322 0.000000
-0.5593 0.9322 0.000000
-0.5254 0.9322 0.000000
-0.4915 0.9322 0.000000
-0.4576 0.9322 0.000000
-0.4237 0.9322 0.000000
-0.3898 0.9322 0.000000
-0.3559 0.9322 0.000000
-0.3220 0.9322 0.000000
-0.2881 0.9322 0.000000
-0.2542 0.9322 0.000000
-0.2203 0.9322 0.000000
-0.1864 0.9322 0.000000
-0.1525 0.9322 0.000000
-0.1186 0.9322 0.000000
-0.0847 0.9322 0.000000
-0.0508 0.9322 0.000000
-0.0169 0.9322 0.000000
0.0169 0.9322 0.000000
0.0508 0.9322 0.000000
0.0847 0.9322 0.000000
0.1186 0.9322 0.000000
0.1525 0.9322 0.000000
0.1864 0.9322 0.000000
0.2203 0.9322 0.000000
0.2542 0.9322 0.000000
0.2881 0.9322 0.000000
0.3220 0.9322 0.000000
0.3559 0.9322 0.000000
0.3898 0.9322 0.000000
0.4237 0.9322 0.000000
0.4576 0.9322 0.000000
0.4915 0.9322 0.000000
0.5254 0.9322 0.000000
0.5593 0.9322 0.000000
0.5932 0.9322 0.000000
0.6271 0.9322 0.000000
0.6610 0.9322 0.000000
0.6949 0.9322 0.000000
0.7288 0.9322 0.000000
0.7627 0.9322 0.000000
0.7966 0.9322 0.000000
0.8305 0.9322 0.000000
0.8644 0.9322 0.000000
0.8983 0.9322 0.000000
0.9322 0.9322 0.000000
0.9661 0.9322 0.000000
1.0000 0.9322 0.000000

-1.0000 0.9661 0.000000
-0.9661 0.9661 0.000000
-0.9322 0.9661 0.000000
-0.8983 0.9661 0.000000
-0.8644 0.9661 0.000000
-0.8305 0.9661 0.000000
-0.7966 0.9661 0.000000
-0.7627 0.9661 0.000000
-0.7288 0.9661 0.000000
-0.6949 0.9661 0.000000
-0.6610 0.9661 0.000000
-0.6271 0.9661 0.000000
-0.5932 0.9661 0.000000
-0.5593 0.9661 0.000000
-0.5254 0.9661 0.000000
-0.4915 0.9661 0.000000
-0.4576 0.9661 0.000000
-0.4237 0.9661 0.000000
-0.3898 0.9661 0.000000
-0.3559 0.9661 0.000000
-0.3220 0.9661 0.000000
-0.2881 0.9661 0.000000
-0.2542 0.9661 0.000000
-0.2203 0.9661 0.000000
-0.1864 0.9661 0.000000
-0.1525 0.9661 0.000000
-0.1186 0.9661 0.000000
-0.0847 0.9661 0.000000
-0.0508 0.9661 0.000000
-0.0169 0.9661 0.000000
0.0169 0.9661 0.000000
0.0508 0.9661 0.000000
0.0847 0.9661 0.000000
0.1186 0.9661 0.000000
0.1525 0.9661 0.000000
0.1864 0.9661 0.000000
0.2203 0.9661 0.000000
0.2542 0.9661 0.000000
0.2881 0.9661 0.000000
0.3220 0.9661 0.000000
0.3559 0.9661 0.000000
0.3898 0.9661 0.000000
0.4237 0.9661 0.000000
0.4576 0.9661 0.000000
0.4915 0.9661 0.000000
0.5254 0.9661 0.000000
0.5593 0.9661 0.000000
0.5932 0.9661 0.000000
0.6271 0.9661 0.000000
0.6610 0.9661 0.000000
0.6949 0.9661 0.000000
0.7288 0.9661 0.000000
0.7627 0.9661 0.000000
0.7966 0.9661 0.000000
0.8305 0.9661 0.000000
0.8644 0.9661 0.000000
0.8983 0.9661 0.000000
0.9322 0.9661 0.000000
0.9661 0.9661 0.000000
1.0000 0.9661 0.000000

-1.0000 1.0000 0.000000
-0.9661 1.0000 0.000000
-0.9322 1.0000 0.000000
-0.8983 1.0000 0.000000
-0.8644 1.0000 0.000000
-0.8305 1.0000 0.000000
-0.7966 1.0000 0.000000
-0.7627 1.0000 0.000000
-0.7288 1.0000 0.000000
-0.6949 1.0000 0.000000
-0.6610 1.0000 0.000000
-0.6271 1.0000 0.000000
-0.5932 1.0000 0.000000
-0.5593 1.0000 0.000000
-0.5254 1.0000 0.000000
-0.4915 1.0000 0.000000
-0.4576 1.0000 0.000000
-0.4237 1.0000 0.000000
-0.3898 1.0000 0.000000
-0.3559 1.0000 0.000000
-0.3220 1.0000 0.000000
-0.2881 1.0000 0.000000
-0.2542 1.0000 0.000000
-0.2203 1.0000 0.000000
-0.1864 1.0000 0.000000
-0.1525 1.0000 0.000000
-0.1186 1.0000 0.000000
-0.0847 1.0000 0.000000
-0.0508 1.0000 0.000000
-0.0169 1.0000 0.000000
0.0169 1.0000 0.000000
0.0508 1.0000 0.000000
0.0847 1.0000 0.000000
0.1186 1.0000 0.000000
0.1525 1.0000 0.000000
0.1864 1.0000 0.000000
0.2203 1.0000 0.000000
0.2542 1.0000 0.000000
0.2881 1.0000 0.000000
0.3220 1.0000 0.000000
0.3559 1.0000 0.000000
0.3898 1.0000 0.000000
0.4237 1.0000 0.000000
0.4576 1.0000 0.000000
0.4915 1.0000 0.000000
0.5254 1.0000 0.000000
0.5593 1.0000 0.000000
0.5932 1.0000 0.000000
0.6271 1.0000 0.000000
0.6610 1.0000 0.000000
0.6949 1.0000 0.000000
0.7288 1.0000 0.000000
0.7627 1.0000 0.000000
0.7966 1.0000 0.000000
0.8305 1.0000 0.000000
0.8644 1.0000 0.000000
0.8983 1.0000 0.000000
0.9322 1.0000 0.000000
0.9661 1.0000 0.000000
1.0000 1.0000 0.000000


